GENDIRECT: a GENeralized DIRECT-type algorithmic framework for derivative-free global optimization

Over the past three decades, numerous articles have been published discussing the renowned DIRECT algorithm (DIvididing RECTangles). These articles present innovative ideas to enhance its performance and adapt it to various types of optimization problems. A comprehensive collection of deterministic, derivative-free algorithmic implementations based on the DIRECT framework has recently been introduced as part of the DIRECTGO project. DIRECTGO empowers users to conveniently employ diverse DIRECT-type algorithms, enabling efficient solutions to practical optimization problems. Despite their variations, DIRECT-type algorithms share a common algorithmic structure and typically differ only at certain steps. Therefore, we propose GENDIRECT -- GENeralized DIRECT-type framework that encompasses and unifies DIRECT-type algorithms into a single, generalized framework within this paper. GENDIRECT offers a practical alternative to the creation of yet another ``new'' DIRECT-type algorithm that closely resembles existing ones. Instead, GENDIRECT allows the efficient generation of known or novel DIRECT-type optimization algorithms by assembling different algorithmic components. This approach provides considerably more flexibility compared to both the DIRECTGO toolbox and individual DIRECT-type algorithms. A few hundred thousand DIRECT-type algorithms can be combined using GENDIRECT, facilitating users' easy customization and the addition of new algorithmic components. By modifying specific components of five highly promising DIRECT-type algorithms found in the existing literature using GENDIRECT, the significant potential of GENDIRECT has been demonstrated. The resulting newly developed improved approaches exhibit greater efficiency and enhanced robustness in dealing with problems of varying complexity.

==> boxpl_fevals.txt <==
671.50	64.50	935.50	65.50	267.50	1214.00	238.50	354.50	96.50	96.50
1970.20	86.00	100000.00	87.60	3134.20	2187.40	100000.00	100000.00	118.40	118.40
5425.10	126.40	100000.00	128.20	79130.50	69766.20	100000.00	100000.00	113.40	113.40
456.50	63.00	879.50	64.00	264.50	1121.00	269.50	263.00	88.50	88.50
1561.00	87.00	100000.00	88.60	2082.60	257.20	100000.00	100000.00	113.60	113.60
3451.30	132.30	100000.00	134.10	20873.30	468.30	100000.00	100000.00	119.90	119.90
514.50	62.50	1135.50	63.50	307.50	459.00	348.00	344.00	88.50	88.50
1549.40	81.20	100000.00	82.80	2767.40	270.20	100000.00	49721.00	103.40	103.40
3468.70	124.30	100000.00	126.10	36431.10	286.80	100000.00	100000.00	103.30	103.30
443.50	228.00	1236.50	7323.00	281.50	1219.00	319.50	88.00	95.50	95.50
1554.60	230.40	100000.00	100000.00	2314.60	1160.60	100000.00	49207.40	144.80	144.80
3786.70	259.40	100000.00	261.20	100000.00	6160.10	100000.00	100000.00	29392.20	44001.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	39855.50	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
1672.50	1142.00	1461.50	58965.00	78819.50	100000.00	487.50	983.50	126.00	126.00
25189.40	3367.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	22340.80	15594.40
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
2451.50	2890.50	4562.50	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
6876.60	7440.40	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
14705.90	15449.80	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
1327.50	42.00	1550.50	88.50	455.50	233.00	97.50	117.50	72.50	72.50
10363.80	4636.60	100000.00	127.00	100000.00	525.40	186.00	127.80	602.20	602.20
100000.00	117.20	100000.00	157.60	100000.00	225.70	9412.20	58.00	72.60	72.60
378.50	113.50	601.50	581.00	76.50	76.50	67.50	130.50	315.00	279.50
968.20	209.40	4160.20	10371.20	843.40	998.20	94.60	134.60	540.40	6216.20
2036.90	494.60	12659.90	14168.80	100000.00	1009.10	26.90	116.40	3475.10	100000.00
118.50	56.00	265.50	57.00	36.50	36.50	79.00	63.50	77.50	77.50
80.50	58.00	203.50	3120.50	25.50	25.50	181.00	88.00	204.50	179.00
132.50	58.50	302.50	900.50	76.50	76.50	45.50	65.00	218.00	184.00
32.50	12.50	53.50	19.50	28.50	28.50	119.50	12.50	84.50	84.50
262.50	47.00	305.50	48.00	110.50	962.50	88.00	59.00	107.00	107.00
1147.00	68.00	11178.60	69.60	504.20	248.20	84.00	137.60	103.40	103.40
2554.70	97.40	100000.00	99.20	14793.90	296.90	95.20	100000.00	112.10	112.10
79.50	39.00	111.50	332.50	100000.00	100000.00	32.50	31.00	207.50	207.50
251.80	104.00	693.80	789.40	100000.00	100000.00	83.00	105.40	6401.20	10183.40
516.50	1414.80	6204.10	24958.10	100000.00	100000.00	100000.00	7167.70	100000.00	100000.00
39.50	6.00	70.50	7.00	26.50	26.50	103.00	6.00	24.00	24.00
131.80	4.20	257.00	5.80	22.60	22.60	28.00	4.80	32.20	32.20
159.30	3.60	68.50	5.40	70.10	70.10	97.50	4.40	24.50	24.50
159.50	98.50	49310.50	257.00	100000.00	221.50	81.00	38.00	172.50	172.50
1513.80	188.40	100000.00	121.40	100000.00	494.60	397.40	147.40	302.60	302.60
5022.90	238.30	100000.00	164.40	100000.00	426.60	300.20	213.20	302.10	302.10
612.50	36.00	1311.50	37.00	216.50	608.00	42.00	31.00	42.00	42.00
252.50	103.50	285.50	30.00	49.50	49.50	64.00	50.50	26.00	26.00
221.50	43.00	393.50	195.50	108.50	364.00	36.00	44.00	56.00	56.00
2127.00	74.00	9101.40	63.60	100000.00	302.20	68.00	65.80	64.60	64.60
8905.30	73.80	59709.30	75.60	100000.00	243.60	105.60	71.60	98.80	98.80
91.50	21.00	148.50	36.00	38.50	38.50	23.00	18.50	36.50	36.50
175.67	28.00	655.00	43.00	176.33	182.67	29.00	23.33	45.00	45.00
850.75	50.50	1927.25	52.00	100000.00	329.50	66.50	72.25	81.50	81.50
1589.80	109.00	40975.40	110.60	100000.00	100000.00	91.00	4581.40	124.40	124.40
5255.50	100000.00	100000.00	533.50	100000.00	870.83	72.33	69.50	131.33	131.33
83.50	50.00	95.50	78.00	100000.00	172.00	20.50	25.50	71.50	71.50
213.50	114.50	463.50	159.50	69.50	69.50	24.50	109.00	87.00	87.00
248.50	182.00	395.50	407.00	136.50	510.50	103.50	96.00	417.00	415.50
343.50	19.50	362.50	20.50	154.50	383.00	88.50	76.00	230.00	207.50
182.50	14.50	214.50	16.00	72.50	72.50	14.50	17.50	14.00	14.00
20.33	6.00	13.00	6.67	40.33	40.33	1.00	1.00	11.67	11.67
359.00	6.33	742.33	7.67	355.67	118.33	14.00	6.67	13.00	13.00
144.50	18.00	291.50	18.00	63.50	63.50	18.50	15.50	16.00	16.00
100.50	39.50	279.50	61.50	93.50	93.50	55.00	58.50	197.50	197.50
92.50	6.00	271.50	7.00	91.50	91.50	20.50	6.00	23.50	23.50
47.50	37.00	76.50	270.50	54.50	54.50	16.00	13.50	24.00	24.00
246.60	22.40	577.80	25.80	100000.00	154.80	19.00	18.80	21.80	21.80
526.70	28.50	2046.90	30.20	100000.00	147.20	21.50	20.10	31.20	31.20
453.50	505.00	345.50	858.00	263.50	344.50	315.50	187.00	971.50	822.00
100000.00	100000.00	100000.00	62015.60	100000.00	100000.00	100000.00	10216.60	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
107.50	21.50	136.50	22.50	41.50	41.50	34.50	37.50	20.50	20.50
122.50	27.00	337.50	28.00	49.50	49.50	47.50	37.50	42.50	42.50
19545.50	17622.50	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100.50	15.00	183.50	16.00	35.50	35.50	15.00	14.00	15.00	15.00
95.50	19.50	125.50	20.50	34.50	34.50	23.00	20.50	18.00	18.00
77.50	92.50	240.50	2453.50	100000.00	100000.00	73.50	51.50	780.00	517.50
4565.50	6683.50	100000.00	11737.50	100000.00	100000.00	100000.00	100000.00	64146.00	23556.50
100000.00	100000.00	100000.00	2376.50	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
171.50	188.50	6373.50	1560.50	448.50	545.00	335.00	412.50	732.50	389.50
78.50	63.00	178.50	64.00	42.50	42.50	65.00	48.00	62.50	62.50
273.80	73.80	774.60	75.40	93.00	93.00	91.20	142.40	45.00	45.00
632.30	95.10	3104.30	96.90	408.10	299.90	75.50	207.90	45.90	45.90
416.50	31.50	1182.50	32.50	276.50	485.00	35.50	26.50	32.00	32.00
1337.80	38.60	4950.20	40.20	1037.40	185.60	24.40	39.80	23.20	23.20
2994.10	49.90	16279.30	51.70	2017.30	206.00	25.50	54.90	22.10	22.10
100000.00	100000.00	100000.00	2743.06	100000.00	100000.00	84.65	100000.00	30326.35	89314.35
1286.25	66.25	1626.25	67.75	1189.75	507.75	106.50	125.25	78.50	78.50
459.50	60.50	778.50	61.50	100000.00	853.50	52.00	47.50	58.00	58.00
1617.40	1017.40	100000.00	108.00	100000.00	273.20	64.20	107.80	67.80	67.80
12976.70	1111.50	100000.00	101.20	100000.00	198.40	93.60	61.30	1257.60	259.10
66.50	98.00	50.50	754.00	24.50	24.50	154.00	91.00	868.00	605.00
77.50	21.00	206.50	22.00	28.50	28.50	68.00	68.50	19.00	19.00
238.20	19.00	740.60	20.60	63.40	63.40	77.60	89.20	26.20	26.20
483.70	17.30	3353.70	19.10	139.90	151.90	131.40	56.10	27.60	27.60
34.50	29.50	64.50	187.50	15.50	15.50	31.50	15.00	56.00	56.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
24.50	31.50	33.50	32.50	13.50	13.50	77.00	47.00	23.50	23.50
87.00	35.40	215.80	37.00	28.20	28.20	128.40	152.20	53.40	53.40
201.70	37.70	981.10	39.50	48.70	48.70	213.30	228.40	71.70	71.70
379.50	48.00	491.50	49.00	607.50	856.00	127.00	135.50	43.50	43.50
8360.20	70.40	14564.20	72.00	100000.00	407.60	82.80	171.00	76.00	76.00
62303.50	107.60	100000.00	109.40	100000.00	764.50	120.50	306.20	123.20	123.20
14691.50	14691.50	9917.50	86513.50	100000.00	100000.00	595.50	713.00	527.50	1224.50
133.50	26.00	215.50	30.00	43.50	43.50	41.00	40.50	64.00	64.00
404.60	74.00	53636.60	175.40	75.80	75.80	31.40	61.80	347.00	267.20
781.30	87.30	100000.00	609.90	7079.30	198.80	36.50	23288.30	755.50	34598.20
100.50	6.00	133.50	7.00	32.50	32.50	19.00	6.00	16.00	16.00
203.00	4.20	1286.60	5.80	1435.00	172.40	12.00	4.80	11.40	11.40
272.30	3.60	100000.00	5.40	13832.70	158.20	16.00	4.40	13.80	13.80
338.50	120.50	582.50	1027.00	100000.00	100000.00	75.50	55.50	465.00	1165.50
61246.60	62359.00	100000.00	100000.00	100000.00	100000.00	1311.20	6789.40	9820.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
116.50	29.50	269.50	30.50	55.50	55.50	24.00	25.00	25.00	25.00
368.50	349.00	499.50	106.50	141.50	287.50	108.00	128.00	19.00	19.00
100000.00	100000.00	100000.00	40.80	100000.00	100000.00	100000.00	100000.00	23.40	23.40
100000.00	41.40	100000.00	51.90	100000.00	100000.00	20.80	100000.00	102.80	72.90
132.50	352.00	401.50	569.00	100000.00	928.50	379.50	385.00	3277.50	2305.50
46057.25	103.50	100000.00	834.25	100000.00	224.25	196.75	64.75	175.25	342.75
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	253.60	663.00
108.50	46.00	82.50	60.50	64.50	64.50	71.00	45.00	81.00	81.00
257.40	50.00	954.20	44.80	219.40	165.80	57.20	38.20	69.00	69.00
876.70	42.50	2735.90	44.30	100000.00	177.50	60.90	47.00	64.20	64.20
950.50	62.00	2029.50	41.50	100000.00	536.00	90.50	35.50	79.00	79.00
17879.80	50.20	100000.00	44.60	100000.00	447.60	601.00	35.00	602.40	602.40
100000.00	247.70	100000.00	900.00	100000.00	100000.00	301.00	102.40	303.00	303.00
213.50	172.50	2044.50	2317.50	100000.00	100000.00	351.00	246.50	5261.00	4994.50
61896.60	65531.00	100000.00	100000.00	100000.00	100000.00	19186.40	3083.60	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
195.50	23.00	334.50	24.00	145.50	134.50	24.00	25.50	23.50	23.50
1513.40	28.20	1116.20	29.80	6562.20	159.00	124.40	69.40	27.40	27.40
100000.00	100000.00	10698.10	18222.90	100000.00	100000.00	21215.70	20506.30	6810.60	6989.80
4288.20	4216.60	100000.00	13164.00	100000.00	100000.00	100000.00	100000.00	8395.60	6645.20
170.50	74.00	8196.50	994.00	213.50	294.00	351.50	63.00	80.50	80.50
226.50	179.00	9042.50	17633.00	100000.00	100000.00	1114.00	1639.00	3364.50	7036.00
111.50	21.50	204.50	22.50	48.50	48.50	53.00	23.50	18.00	18.00
214.50	153.00	4620.50	507.00	100000.00	100000.00	861.00	1663.50	607.50	1165.50
436.50	42.50	326.50	43.50	332.50	778.50	116.50	159.00	232.00	232.00
214.50	40.50	4123.50	41.50	78.50	78.50	56.00	39.00	60.50	60.50
651.40	46.40	100000.00	48.00	100000.00	381.20	101.00	61.60	119.40	119.40
1704.30	70.50	100000.00	72.30	100000.00	238.30	235.20	56.70	233.70	233.70
24.50	6.00	33.50	7.00	13.50	13.50	10.00	9.00	10.00	10.00
83.00	4.20	247.00	5.80	19.80	19.80	7.60	8.40	8.20	8.20
246.70	4.70	1535.50	6.50	33.30	33.30	9.10	7.80	7.60	7.60
25.00	52.00	27.00	24.00	29.00	29.00	22.00	20.00	25.00	25.00
855.50	88.00	1483.50	115.50	100000.00	183.50	34.50	26.50	1532.50	3214.00
13.50	77.00	160.50	388.00	18.50	18.50	60.00	43.50	163.00	163.00
155.00	181.20	282.20	397.20	100000.00	469.80	260.40	225.80	140.00	120.80
7801.50	6800.70	1363.90	803.60	100000.00	100000.00	100000.00	1192.10	1167.70	100000.00
100.50	34.00	188.50	171.00	100000.00	100000.00	69.50	56.00	572.00	226.00
107.40	137.20	844.60	1084.00	100000.00	100000.00	116.00	73.60	1065.60	4012.00
421.90	271.50	888.30	431.90	100000.00	100000.00	943.00	355.90	3764.60	11030.60
8.75	20.75	17.75	18.50	13.75	13.75	26.75	12.50	18.50	18.50
75.50	14.00	229.50	15.00	52.50	52.50	13.00	15.00	16.50	16.50
127.50	67.00	177.50	97.00	122.50	166.00	29.50	29.00	43.00	43.00
907.50	829.00	22934.50	19412.50	1014.50	1369.00	119.00	205.50	227.50	197.00
91475.40	35314.80	100000.00	100000.00	16976.60	17174.60	100000.00	7848.20	100000.00	100000.00
1573.10	1148.40	100000.00	624.10	100000.00	225.70	100000.00	100000.00	753.10	392.00
594.50	506.00	1438.50	4169.00	100000.00	100000.00	84.50	125.50	2826.00	2826.00
10484.20	3605.60	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
65.00	87.00	55.00	550.00	57.00	57.00	68.00	58.00	93.00	93.00
100000.00	84.33	100000.00	340.33	100000.00	276.33	88.67	92.00	134.33	134.33
174.50	109.00	25025.50	328.50	100000.00	100000.00	597.00	1419.00	720.50	473.00
99.67	20.00	138.33	21.67	153.00	156.67	28.67	21.33	30.00	30.00
209.75	23.50	327.25	27.25	146.75	147.50	22.75	22.25	23.25	23.25
216.17	28.67	780.17	32.17	403.50	154.83	23.00	27.83	27.83	27.83
711.67	45.33	1249.67	46.67	547.67	324.00	45.67	39.33	48.67	48.67
136.50	23.50	217.50	22.50	43.50	43.50	22.00	20.50	18.50	18.50
41.50	66.00	184.50	171.00	71.50	71.50	67.50	53.00	226.00	189.50
70.50	57.50	180.50	304.00	44.50	44.50	76.50	72.00	302.50	274.00
73.50	40.00	141.50	143.00	100000.00	287.00	14.50	15.00	135.00	113.00
137.50	19.00	151.50	20.00	62.50	62.50	45.50	18.00	17.00	17.00
163.50	48.50	292.50	49.50	137.50	368.00	44.00	42.00	34.50	34.50
217.50	60.50	172.50	131.00	176.50	141.50	21.00	22.50	156.00	156.00
827.50	6.00	1657.50	7.00	624.50	172.50	19.00	6.00	20.50	20.50
2813.00	4.20	14133.40	5.80	100000.00	107.80	100000.00	4.80	459.00	283.40
6674.70	3.60	61941.50	5.40	100000.00	116.20	100000.00	4.40	100000.00	100000.00
549.50	108.50	1077.50	391.00	1891.50	245.00	134.00	100000.00	231.00	231.00
5544.60	7150.80	9705.00	25328.40	100000.00	100000.00	100000.00	100000.00	7104.20	9291.60
18321.90	14167.70	16168.70	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	24189.60
63.50	110.50	79.50	1052.50	100000.00	100000.00	107.00	104.50	447.00	876.50
100000.00	100000.00	100000.00	12492.75	100000.00	557.50	100000.00	100000.00	2358.25	1610.00
693.50	135.50	992.50	1268.50	880.50	1030.00	225.50	772.50	203.50	203.50
2442.60	2614.00	12173.80	62643.20	100000.00	100000.00	100000.00	100000.00	212.20	212.20
5393.50	5745.60	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
298.50	282.00	281.50	688.50	100000.00	100000.00	389.00	161.50	17471.50	3661.50
100000.00	100000.00	72245.40	21779.80	100000.00	100000.00	100000.00	6517.20	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
45574.50	63.00	100000.00	64.00	100000.00	837.00	53.00	58.00	55.50	55.50
100000.00	23433.20	100000.00	1133.60	100000.00	445.00	100000.00	100000.00	2594.80	1945.80
100000.00	100000.00	100000.00	750.30	100000.00	658.00	100000.00	133.30	10603.60	8367.00
302.50	160.00	600.50	117.00	355.50	871.00	64.50	50.50	79.50	79.50
1205.80	285.00	3955.40	110.00	11677.80	598.20	91.20	70.20	147.80	147.80
3385.30	671.40	100000.00	2702.30	100000.00	432.20	372.00	151.60	5314.10	2047.60
3930.50	3901.50	8558.50	100000.00	461.50	10321.50	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
5240.50	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
729.50	68.50	859.50	279.50	4145.50	549.50	69.50	100000.00	121.00	121.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	38381.80	52776.60
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
607.50	735.00	438.50	6486.50	111.50	1725.50	290.50	234.50	66.00	66.00
4409.00	5979.60	12427.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
66935.70	35242.80	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
1864.50	1128.00	4600.50	4668.00	2891.50	2721.00	219.00	296.00	2679.50	2351.00
28113.00	28937.60	36607.40	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
3572.50	157.00	2310.50	158.00	5816.50	264.00	71.50	79.00	113.50	113.50
25230.60	3301.00	100000.00	25954.60	100000.00	100000.00	100000.00	100000.00	1190.80	2357.80
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	1135.10	542.80
164.50	28.50	213.50	29.50	306.50	472.50	31.00	25.00	25.00	25.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
10105.50	42550.00	20970.50	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	29700.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
5322.50	37765.00	17554.50	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
730.50	722.50	22366.50	328.50	16541.50	1548.00	76.50	674.50	591.50	728.50
78118.20	18969.80	100000.00	790.80	100000.00	100000.00	134.80	100000.00	4728.40	4113.60
100000.00	100000.00	100000.00	73862.30	100000.00	550.90	100000.00	100000.00	11471.90	5459.10
1417.50	146.00	4334.50	4412.00	39274.50	564.50	67.00	75.00	1157.50	1157.50
100000.00	28892.80	47497.00	55111.80	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
179.50	156.00	14787.50	2345.00	100000.00	100000.00	2218.00	144.00	5211.00	3106.50
99.50	54.00	247.50	592.50	100000.00	100000.00	240.00	152.50	94.00	94.00
599.17	26.67	100000.00	28.33	12523.83	129.17	67.00	789.50	30.83	30.83
203.50	71.00	250.50	72.00	100000.00	214.00	81.00	49.50	89.50	89.50
56.50	17.50	183.50	18.50	77.50	77.50	21.50	24.00	21.00	21.00
238.60	50.60	742.20	383.60	159.40	133.80	16.40	17.60	412.40	281.00
525.70	211.90	3100.30	312.60	4353.30	135.20	13.60	15.80	1166.70	881.00
72.50	18.50	143.50	19.50	27.50	27.50	14.50	12.00	18.00	18.00
412.50	433.50	409.50	1478.50	100000.00	100000.00	80.00	82.50	2967.00	3921.50
183.50	25.00	338.50	26.00	65.50	65.50	126.00	119.50	244.50	205.50
214.50	7.50	395.50	10.00	157.50	200.00	12.00	9.00	13.50	13.50
729.40	6.60	1778.20	9.40	514.60	108.60	12.40	7.20	16.60	16.60
1774.90	6.90	6188.70	9.80	100000.00	113.30	13.40	6.60	16.40	16.40
3872.50	4181.00	100000.00	100000.00	100000.00	100000.00	10884.50	200.50	12706.00	6194.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
85.50	9.00	144.50	10.00	33.50	33.50	16.00	13.50	19.00	19.00
80.50	24.00	76.50	38.50	24.50	24.50	16.50	14.50	20.50	20.50
81.50	21.50	126.50	25.50	58.50	58.50	22.50	27.00	27.00	27.00
567.80	467.20	1745.00	7751.60	100000.00	100000.00	100000.00	100000.00	2234.00	1723.60
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
24.75	48.75	19.25	48.50	35.75	35.75	55.50	57.50	71.75	71.75
176.50	7.50	315.50	7.00	100000.00	129.50	11.50	7.50	13.00	13.00
758.20	5.40	1724.60	5.80	100000.00	266.20	14.80	6.00	17.80	17.80
1947.10	3.60	6637.30	5.40	100000.00	170.40	21.10	5.50	26.30	26.30
181.50	7.50	312.50	7.00	143.50	150.00	11.50	7.50	13.00	13.00
807.80	5.40	1858.60	5.80	1077.80	125.40	13.60	6.00	17.80	17.80
1969.50	3.60	7144.30	5.40	100000.00	115.60	22.20	5.50	32.90	32.90
15003.50	11897.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
60605.50	31773.50	28479.50	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
112.50	64.00	189.50	3993.00	222.50	224.00	212.50	172.50	554.00	542.50
159.50	73.00	172.50	139.50	107.50	382.00	94.50	82.50	296.50	382.50
32.50	17.00	104.50	18.00	29.50	29.50	13.00	16.00	20.50	20.50
333.50	63.00	12720.50	64.00	100000.00	242.00	100000.00	40.50	674.00	536.50
262.33	38.00	409.00	39.33	79.00	79.00	52.00	45.00	1002.67	1002.67
70.50	12.00	140.50	13.00	25.50	25.50	15.00	14.50	14.00	14.00
5.50	24.00	2.50	25.00	5.50	5.50	20.50	21.00	25.00	25.00
100.20	53.40	8.20	55.00	20.20	20.20	17.20	15.60	55.60	55.60
239.50	62.60	2.10	64.40	51.50	51.50	14.50	14.30	64.30	64.30
24.50	34.50	61.50	35.50	14.50	14.50	75.00	44.00	37.50	37.50
1.00	1.00	1.00	1.00	1.00	1.00	63.00	35.40	1.00	1.00
1.00	1.00	1.00	1.00	1.00	1.00	9.20	31.90	1.00	1.00
394.50	416.00	1392.50	1398.50	48952.50	251.50	192.50	466.50	2151.50	2716.50
1077.00	1078.40	2253.80	1494.40	100000.00	526.20	459.80	428.80	520.20	806.40
2198.50	2199.40	9035.50	468.50	100000.00	612.80	53.60	7932.00	247.60	181.50
27193.50	27430.50	1961.50	198.00	100000.00	100000.00	45.00	27.50	114.50	114.50
119.50	19.00	95.50	18.00	45.50	45.50	14.00	10.50	17.00	17.00
986.50	42.50	100000.00	51.50	1882.50	778.00	46.50	45.50	51.00	51.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
295.70	20.00	1166.70	22.00	100000.00	160.20	22.10	27.20	21.90	21.90
138.50	68.00	255.50	158.50	61.50	61.50	80.00	72.00	291.50	185.50
375.00	131.00	7077.80	1599.00	775.40	268.00	101.80	169.60	46.40	46.40
780.50	57.20	100000.00	59.00	2871.30	175.00	318.30	1189.50	57.50	57.50
135.50	181.00	153.50	4961.00	171.50	1330.00	149.00	132.00	497.00	517.50
378.20	427.00	1463.80	34426.60	1464.60	1699.20	462.60	207.60	65.60	65.60
2193.10	831.70	100000.00	19962.60	34470.50	35558.70	1032.90	329.70	1730.70	1037.20
46.50	101.50	103.50	531.00	38.50	38.50	63.50	57.50	266.50	227.50
941.50	13.50	1094.50	14.50	106.50	263.50	131.00	174.00	14.50	14.50
117.50	7.50	173.50	7.00	119.50	212.50	26.50	7.50	25.00	25.00
1707.40	4.20	100000.00	5.80	54257.00	114.60	232.00	6.00	36.40	36.40
15034.70	18.00	100000.00	121.30	100000.00	100000.00	100000.00	2203.50	100000.00	100000.00
219.50	31.50	145.50	28.50	100.50	147.50	27.00	21.00	34.50	34.50
2918.60	3881.40	6376.60	344.60	100000.00	238.60	117.40	368.00	119.20	119.20
74444.70	10245.40	100000.00	4353.70	100000.00	100000.00	100000.00	28128.50	1036.50	1224.40
184.50	25.50	297.50	26.50	43.50	43.50	37.00	175.50	21.50	21.50
661.80	30.60	1738.60	32.20	121.40	194.00	61.20	204.80	32.20	32.20
2306.90	41.20	100000.00	43.00	9359.30	179.20	750.20	248.40	39.50	39.50
376.75	56.75	1827.75	58.25	816.25	344.00	55.50	64.75	53.00	53.00
768.75	48.25	607.25	49.75	984.75	184.75	51.25	66.75	46.75	46.75
247.50	13.50	392.50	14.50	101.50	226.00	11.50	12.00	14.50	14.50
733.80	11.40	2332.20	13.00	276.60	150.40	11.40	12.00	15.40	15.40
1855.70	11.30	25765.90	13.10	3617.90	146.50	11.20	11.10	14.20	14.20
941.50	13.50	1094.50	14.50	106.50	263.50	131.00	174.00	14.50	14.50
269.50	263.00	464.50	89.00	116.50	837.50	43.50	51.00	113.00	113.00
181.50	84.00	469.50	85.00	108.50	1151.50	119.50	64.00	83.00	83.00
17.00	19.00	37.00	19.00	11.00	11.00	32.00	34.00	26.00	26.00
55.00	39.00	195.00	162.00	21.00	21.00	71.00	60.00	141.00	141.00
9.00	13.00	13.00	13.00	7.00	7.00	16.00	15.00	17.00	17.00
19.00	55.00	57.00	46.00	19.00	19.00	49.00	46.00	163.00	163.00
51.00	19.00	35.00	19.00	23.00	23.00	36.00	40.00	18.00	18.00
1.00	1.00	1.00	1.00	1.00	1.00	39.00	36.00	1.00	1.00
71.00	57.00	115.00	454.00	23.00	23.00	60.00	65.00	144.00	144.00
15.00	13.00	45.00	78.00	11.00	11.00	14.00	12.00	32.00	32.00
25.00	19.00	19.00	21.00	15.00	15.00	18.00	18.00	21.00	21.00
27.00	17.00	35.00	17.00	17.00	17.00	16.00	17.00	17.00	17.00
41.00	16.00	45.00	16.00	15.00	15.00	18.00	16.00	16.00	16.00
15.00	18.00	9.00	18.00	15.00	15.00	14.00	13.00	17.00	17.00
43.00	47.00	61.00	67.00	100000.00	275.00	40.00	20.00	114.00	114.00
53.00	24.00	29.00	45.00	31.00	31.00	16.00	16.00	26.00	26.00
21.00	10.00	27.00	11.00	15.00	15.00	14.00	9.00	19.00	19.00
57.00	20.00	57.00	20.00	23.00	23.00	41.00	39.00	19.00	19.00
23.00	21.00	45.00	21.00	15.00	15.00	39.00	29.00	20.00	20.00
49.00	69.00	45.00	54.00	39.00	39.00	15.00	13.00	165.00	165.00
339.50	48.00	545.50	49.00	121.50	944.00	62.50	56.50	50.50	50.50
1221.80	60.20	2841.80	61.80	1342.20	434.60	91.20	101.20	41.40	41.40
2916.70	89.50	24187.90	91.30	100000.00	377.70	105.40	136.90	57.10	57.10
95.50	19.50	89.50	20.50	21.50	21.50	26.50	19.50	32.00	32.00
579.50	63.00	846.50	64.00	261.50	287.00	94.50	71.50	105.00	105.00
1580.20	80.80	5435.80	82.40	1579.40	547.20	116.60	90.80	112.00	112.00
3602.30	132.20	100000.00	134.00	100000.00	367.50	108.50	8149.20	134.60	134.60
1381.50	1649.50	1300.50	10417.00	100000.00	100000.00	576.50	322.00	9777.00	20386.50
254.50	208.50	843.50	11081.50	159.50	473.00	169.00	134.00	736.50	643.50
1792.60	1186.80	100000.00	100000.00	100000.00	100000.00	3496.80	8085.20	32.40	32.40
9885.90	35.10	100000.00	36.90	100000.00	100000.00	100000.00	100000.00	34.60	34.60
406.50	496.00	483.50	696.00	337.50	412.50	252.00	313.00	2128.50	1899.00
63797.40	70756.00	100000.00	100000.00	100000.00	100000.00	45703.80	49090.60	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
567.50	680.50	5408.50	6575.00	100000.00	100000.00	100000.00	1650.00	9165.50	12113.50
33722.20	30068.60	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
123.50	179.50	148.50	551.50	100000.00	358.00	55.00	22.50	188.00	188.00
9990.20	11131.80	23180.60	120.40	100000.00	373.00	87.40	28.20	115.20	113.40
100000.00	100000.00	100000.00	12463.10	100000.00	100000.00	112.80	35.20	54.60	54.60
382.50	58.50	730.50	102.00	100000.00	320.00	69.50	71.00	85.00	85.00
1341.40	75.40	3553.40	87.80	366.60	229.20	114.60	80.00	102.40	102.40
31226.70	92.90	100000.00	106.90	100000.00	439.50	166.90	99.70	94.30	94.30
97.50	66.00	179.50	73.00	85.50	85.50	70.00	44.50	80.00	80.00
1535.40	51.60	2858.60	159.40	3789.80	270.40	63.40	124.40	104.80	104.80
14540.30	102.10	100000.00	94.40	100000.00	291.50	104.30	91.10	88.90	88.90
197.50	254.50	381.50	12153.00	100000.00	100000.00	131.50	191.00	639.00	2272.00
93.50	42.50	89.50	43.50	115.50	324.00	63.00	39.50	60.50	60.50
1895.00	54.80	2111.40	56.40	100000.00	220.40	83.40	58.40	58.20	58.20
18828.50	83.50	100000.00	85.30	100000.00	376.00	100000.00	108.30	94.50	94.50
392.50	20.00	509.50	21.00	113.50	298.50	21.00	19.00	22.00	22.00
265.50	11.50	453.50	12.50	81.50	81.50	14.50	13.50	12.00	12.00
146.50	15.50	265.50	16.50	49.50	49.50	16.00	14.50	15.50	15.50
622.20	19.60	1749.00	21.20	139.80	152.60	25.60	23.00	19.60	19.60
1493.10	28.10	6666.10	29.90	712.10	306.80	39.00	30.80	26.40	26.40
346.50	55.50	2004.50	275.00	100000.00	329.50	28.00	22.00	141.00	167.00
1092.50	1002.00	28737.50	7287.00	1773.50	2112.00	6498.00	4212.50	24604.00	13477.50
100000.00	100000.00	100000.00	6551.60	100000.00	100000.00	100000.00	100000.00	2584.40	3269.80
100000.00	100000.00	100000.00	320.10	100000.00	100000.00	100000.00	111.10	3106.20	2399.10
231.50	15.50	321.50	16.50	62.50	62.50	18.00	15.00	14.50	14.50
1377.80	15.20	1965.00	16.80	644.60	193.00	15.00	20.00	15.60	15.60
2905.10	14.80	100000.00	16.60	10719.90	147.10	14.50	27.50	13.10	13.10
179.50	75.00	100000.00	991.00	100000.00	100000.00	1788.00	7219.00	1369.00	1685.50
119.50	208.00	100000.00	35319.00	100000.00	100000.00	3045.00	2835.00	100000.00	62624.50
2801.50	1161.50	100000.00	29557.00	100000.00	100000.00	3972.00	1308.00	43051.00	63127.50
906.50	1892.00	100000.00	100000.00	100000.00	100000.00	9130.00	9621.00	76752.00	100000.00
258.50	326.50	384.50	5808.50	364.50	676.50	1055.50	143.00	79824.50	50558.00
812.20	930.80	3347.00	88735.20	1783.00	1852.20	100000.00	100000.00	100000.00	100000.00
4762.70	5316.90	5966.50	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
609.67	54.33	2485.00	101.00	100000.00	148.33	52.67	49.33	191.67	191.67
130.50	75.00	265.50	76.00	59.50	59.50	88.50	76.00	79.00	79.00
430.60	117.40	1003.80	119.00	133.80	567.80	156.60	173.60	77.40	77.40
952.50	174.10	4691.50	175.90	816.10	658.20	262.30	301.30	160.50	160.50
229.50	150.00	380.50	1148.00	100000.00	100000.00	45.50	52.50	479.00	1295.50
9663.40	9127.80	2055.80	15457.40	100000.00	100000.00	103.00	366.60	38151.20	100000.00
100000.00	100000.00	60911.50	100000.00	100000.00	100000.00	3872.60	32344.90	100000.00	100000.00
78.50	60.00	178.50	61.00	42.50	42.50	56.50	64.50	37.00	37.00
273.80	78.80	834.20	80.40	105.00	249.40	68.80	118.20	40.00	40.00
651.90	52.50	3765.70	54.30	396.50	238.30	67.40	191.40	35.40	35.40
205.50	12.00	316.50	13.00	52.50	52.50	14.00	12.50	14.00	14.00
1533.40	16.40	32072.60	18.00	3238.20	131.60	14.40	16.80	17.40	17.40
5017.50	19.60	100000.00	21.40	100000.00	224.60	22.20	22.00	19.40	19.40
428.50	68.00	909.50	69.00	113.50	1117.00	93.50	74.00	86.50	86.50
1562.20	87.00	3942.20	88.60	1157.80	637.40	123.00	94.40	106.00	106.00
3428.30	137.90	19791.70	139.70	13760.70	624.80	144.30	134.10	110.70	110.70
465.50	59.00	522.50	60.00	161.50	1167.00	99.00	61.50	97.50	97.50
2264.20	92.80	4177.00	94.40	100000.00	363.60	149.40	868.80	119.40	119.40
10225.30	116.90	12038.10	118.70	100000.00	318.90	197.00	134.40	209.00	209.00
463.50	66.50	619.50	67.50	122.50	1087.50	102.00	59.00	110.50	110.50
1601.40	93.40	3654.60	95.00	1118.20	638.20	239.20	675.60	100.20	100.20
3519.10	141.60	17076.90	143.40	11387.30	929.40	100000.00	237.30	129.40	129.40
17.50	21.00	25.50	22.00	7.50	7.50	65.50	62.00	45.50	45.50
30.60	32.20	158.60	33.80	9.40	9.40	139.40	118.40	33.60	33.60
52.70	38.90	714.90	40.70	8.10	8.10	50.50	237.80	31.90	31.90
148.50	32.00	128.50	50.50	100000.00	173.00	29.50	28.00	34.00	34.00
727.40	48.40	1100.20	58.40	100000.00	170.20	40.00	37.00	32.00	32.00
4346.90	61.70	2897.10	67.70	100000.00	205.60	38.40	48.60	37.00	37.00
113.50	33.00	103.50	192.50	140.50	134.00	22.50	28.50	32.50	32.50
454.60	67.40	1019.80	97.80	100000.00	235.00	25.00	22.80	27.20	27.20
2121.30	111.30	3491.50	202.00	100000.00	173.50	37.50	35.00	36.90	36.90
490.50	59.00	776.50	60.00	64.50	64.50	119.00	79.00	91.00	91.00
128.50	37.00	276.50	572.00	100000.00	208.50	56.50	34.50	65.00	65.00
170.50	206.00	115.50	317.00	100000.00	100000.00	75.50	57.00	26.00	26.00
100000.00	98351.80	2389.40	85188.60	100000.00	100000.00	335.20	357.20	1899.40	2617.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
773.50	118.50	370.50	203.50	100000.00	170.50	48.50	42.50	49.00	49.00
17460.20	98.00	3868.20	99.60	100000.00	516.40	3097.60	91.40	86.20	86.20
18815.10	117.40	100000.00	119.20	100000.00	317.30	108.60	114.60	111.00	111.00
263.25	40.75	709.25	42.25	221.25	265.25	217.00	38.75	41.25	41.25
281.75	45.75	572.25	47.25	202.25	143.00	239.75	63.75	41.50	41.50
271.75	43.25	742.25	44.75	209.75	303.75	208.75	37.00	38.25	38.25
172.50	121.00	2215.50	298.50	100000.00	100000.00	94.00	90.00	55.00	55.00
181.50	331.50	8003.50	705.00	320.50	442.00	136.50	212.00	465.50	375.50
238.50	136.00	10024.50	493.00	100000.00	462.50	455.00	689.00	414.50	314.00
352.50	99.00	260.50	2595.00	257.50	516.00	73.00	98.00	6121.50	4581.50
2327.80	590.20	7511.00	65316.80	100000.00	100000.00	100000.00	668.60	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
3213.50	180.00	100000.00	100000.00	100000.00	100000.00	1175.50	585.00	37453.50	58336.50
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
98.50	45.50	332.50	46.50	34.50	34.50	42.00	44.00	45.50	45.50
283.40	48.60	100000.00	50.20	127.80	237.80	37.80	55.00	27.60	27.60
568.70	38.80	100000.00	40.60	11282.90	252.50	39.80	71.40	21.80	21.80
66.50	6.50	79.50	7.50	31.50	31.50	15.50	6.50	13.00	13.00
212.60	4.40	603.00	6.00	57.80	57.80	17.00	5.00	10.60	10.60
539.30	3.70	2789.90	5.50	153.70	110.50	29.90	4.50	9.80	9.80
30.50	13.50	39.50	45.50	26.50	26.50	14.50	6.50	20.00	20.00
94.20	13.20	210.60	82.80	101.40	112.60	16.20	18.60	18.00	18.00
265.50	36.50	1457.30	270.50	100000.00	118.10	15.70	26.40	18.60	18.60
24.50	29.00	36.50	71.00	12.50	12.50	46.50	38.50	25.50	22.00
90.60	96.60	247.00	489.40	35.00	35.00	61.20	67.20	56.60	99.40
278.90	287.70	1219.90	2751.10	34.10	34.10	674.70	454.60	100000.00	2732.10
24.50	29.00	79.50	156.00	13.50	13.50	37.00	37.50	30.50	27.00
148.20	154.20	657.40	1304.20	28.60	28.60	86.60	66.00	101.40	71.40
301.90	311.80	2053.30	4385.30	50.50	50.50	1877.70	1448.40	354.30	517.60
24.50	29.00	33.50	65.00	13.50	13.50	35.50	38.00	30.50	27.00
144.60	150.60	356.20	706.60	26.60	26.60	56.20	56.40	98.20	71.40
247.50	254.10	1449.10	3169.50	36.30	36.30	1410.00	396.60	129.30	94.90
87.50	89.00	215.50	425.50	100000.00	100000.00	99.50	74.50	281.00	237.00
345.80	350.60	4168.60	8343.40	100000.00	100000.00	647.00	748.40	17390.60	5540.20
1514.50	1548.60	89411.70	100000.00	100000.00	100000.00	100000.00	7520.70	100000.00	100000.00
1.00	1.00	1.00	1.00	1.00	1.00	5.00	6.00	1.00	1.00
1.00	1.00	1.00	1.00	1.00	1.00	14.20	5.40	1.00	1.00
1.00	1.00	1.00	1.00	1.00	1.00	19.60	5.20	1.00	1.00
56.50	47.00	97.50	23.50	33.50	33.50	19.50	21.50	23.50	23.50
165.00	91.40	686.20	181.60	165.80	376.40	56.00	25.20	28.00	28.00
351.30	37.50	25457.50	40.10	100000.00	170.60	108.20	25.30	116.60	80.00
11064.50	11296.00	56655.50	100000.00	100000.00	100000.00	100000.00	12651.50	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
24.50	21.00	33.50	22.00	14.50	14.50	24.50	21.00	23.50	23.50
61.00	29.80	109.00	31.40	20.20	20.20	61.60	40.00	32.20	32.20
117.70	26.90	398.10	28.70	74.30	74.30	57.90	59.60	29.60	29.60
95.50	13.00	136.50	14.00	36.50	36.50	16.00	16.00	15.00	15.00
474.60	19.80	1259.00	21.40	95.00	95.00	23.60	21.20	19.40	19.40
994.90	26.50	3996.90	28.30	952.10	183.10	38.30	29.90	26.40	26.40
307.50	386.00	344.50	2434.50	100000.00	100000.00	41.00	45.50	905.00	913.00
1063.50	1114.00	1263.50	11664.50	757.50	1038.00	4122.00	850.00	53726.00	51812.50
1122.60	2670.80	1723.80	50614.40	100000.00	100000.00	100000.00	1855.60	100000.00	100000.00
9386.90	9763.70	15199.70	100000.00	18167.30	18531.80	100000.00	15160.50	100000.00	100000.00
103.50	19.00	119.50	20.00	39.50	39.50	17.00	19.50	18.00	18.00
13131.50	13062.50	9931.50	100000.00	100000.00	100000.00	8563.00	1613.00	20332.00	10866.50
142.50	7.50	245.50	5.50	114.50	128.00	18.00	4.50	23.50	23.50
732.20	14.00	890.60	16.80	607.40	135.40	24.60	14.60	26.40	26.40
871.90	861.70	3365.10	56.10	100000.00	168.00	49.10	29.10	41.70	41.70
70.50	6.00	87.50	7.00	57.50	57.50	23.00	15.00	31.00	31.00
579.00	4.20	1100.60	5.80	100000.00	217.20	271.80	30.40	38.60	38.60
7838.10	3.60	100000.00	5.40	100000.00	121.10	66.30	120.60	56.20	56.20
63.50	38.50	92.50	39.50	100000.00	550.50	34.00	36.00	26.00	26.00
5549.80	173.40	567.80	1772.40	100000.00	188.00	38.20	64.40	1343.20	3077.80
100000.00	100000.00	100000.00	16952.40	100000.00	100000.00	105.80	86.10	100000.00	100000.00
482.50	74.00	701.50	75.00	206.50	417.50	190.50	151.00	96.00	96.00
43.50	16.50	70.50	15.50	40.50	40.50	18.00	13.50	17.00	17.00
190.50	50.00	344.50	51.00	59.50	59.50	141.50	111.50	88.00	88.00
189.50	57.50	325.50	58.50	51.50	51.50	77.50	62.00	84.00	84.00
906.50	660.50	1068.50	330.00	100000.00	181.50	155.00	116.50	239.50	332.00
135.50	97.50	200.50	150.50	92.50	92.50	95.00	140.00	690.50	761.00
96.50	15.50	83.50	21.00	99.50	99.50	13.50	12.00	18.50	18.50
172.20	21.20	565.00	24.60	102.60	198.60	20.80	10.80	21.60	21.60
405.90	20.10	32069.90	20.70	357.10	132.90	21.20	9.90	22.60	22.60
554.50	52.50	263.50	53.50	491.50	172.00	50.50	42.50	35.50	35.50
385.50	82.00	546.50	83.00	216.50	1417.00	97.50	92.50	80.50	80.50
249.50	79.00	442.50	80.00	276.50	1074.00	51.50	57.50	40.00	40.00
26969.83	79.00	100000.00	80.67	100000.00	295.83	81.33	720.33	506.67	164.00
1062.50	7.50	1395.50	7.00	6106.50	157.00	600.00	6.00	4844.00	100000.00
3658.60	5.40	7487.40	5.80	100000.00	121.40	223.20	4.80	100000.00	100000.00
8312.10	4.70	27626.70	5.40	100000.00	134.90	531.10	4.40	100000.00	100000.00
115.50	131.50	211.50	2457.00	383.50	1050.50	174.50	180.50	3338.00	3809.00
1152.20	739.80	2520.60	40562.40	1568.60	1705.00	100000.00	7222.80	14282.40	33001.20
4684.10	10060.70	5911.30	100000.00	8832.30	8958.30	100000.00	100000.00	100000.00	100000.00
193.50	152.50	207.50	4735.00	179.50	718.00	130.50	138.00	716.50	781.00
809.40	501.60	1199.80	39266.40	512.60	806.60	230.60	286.20	4273.20	18797.20
4232.10	4366.70	6539.10	100000.00	100000.00	100000.00	21369.10	1209.30	100000.00	100000.00
324.33	6.33	670.33	6.33	375.67	119.00	37.67	5.33	40.67	40.67
298.50	304.00	2496.50	5398.50	100000.00	100000.00	142.00	190.50	2647.00	2922.50
1385.80	873.80	100000.00	100000.00	100000.00	100000.00	25237.40	100000.00	100000.00	100000.00
4852.30	1845.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
301.50	115.50	451.50	846.00	137.50	391.00	161.50	106.00	263.00	210.50
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	16035.00	13718.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
3498.50	3457.00	2289.50	17210.00	100000.00	100000.00	136.00	194.00	4829.50	7098.50
100000.00	100000.00	100000.00	29.60	100000.00	100000.00	100000.00	100000.00	21.40	21.40
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
290.50	61.50	885.50	62.50	101.50	343.00	175.50	208.00	88.50	88.50
1070.60	72.40	100000.00	74.00	10955.80	194.00	100000.00	100000.00	88.00	88.00
100000.00	121.10	100000.00	122.90	100000.00	217.80	100000.00	100000.00	79.90	79.90
100000.00	100000.00	100000.00	619.67	100000.00	100000.00	100000.00	1242.89	8290.22	1667.56
118.50	16.00	175.50	23.00	58.50	58.50	18.50	15.00	19.50	19.50
1047.00	23.80	13812.60	25.40	100000.00	135.40	94.60	10.20	27.60	27.60
7045.90	28.20	100000.00	639.40	100000.00	140.20	116.30	9.10	48.70	48.70
71.50	128.00	105.50	643.50	77.50	77.50	33.50	30.50	123.00	123.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
214.50	20.00	476.50	21.00	172.50	515.50	28.50	27.00	21.50	21.50
628.50	1170.00	100000.00	44965.50	100000.00	100000.00	22585.50	100000.00	3574.00	8312.50
116.50	46.50	187.50	57.00	119.50	306.50	18.50	43.50	124.00	105.50
487.50	10.00	24541.50	11.00	4590.50	311.00	24.00	12.00	14.00	14.00
1446.20	32.40	100000.00	34.00	100000.00	160.20	23.80	32.00	25.00	25.00
2571.70	45.20	100000.00	47.00	100000.00	189.20	34.60	48.70	36.90	36.90
487.50	10.00	24541.50	11.00	5242.50	278.50	24.00	12.00	14.50	14.50
1450.60	35.80	49005.00	37.40	1728.60	170.20	30.00	40.00	34.00	34.00
2936.70	57.10	100000.00	58.90	100000.00	217.60	47.90	57.50	26.10	26.10
395.50	12.50	7601.50	13.50	150.50	143.50	23.00	13.00	14.00	14.00
1056.60	18.80	100000.00	20.40	100000.00	154.40	33.60	15.80	33.80	33.80
2072.10	19.70	100000.00	21.50	100000.00	161.80	29.60	19.30	33.20	33.20
91.50	46.00	53.50	44.00	66.50	66.50	51.50	57.00	45.00	45.00
464.60	119.80	851.00	51.60	100000.00	182.80	52.20	104.40	58.60	58.60
3636.70	280.00	6484.30	46.10	100000.00	246.90	56.40	147.80	67.30	67.30
196.50	269.50	299.50	1694.50	100000.00	100000.00	67.00	138.50	1082.00	1403.00
1035.80	2350.20	1161.00	13907.00	100000.00	100000.00	100000.00	100000.00	30377.80	91180.40
100000.00	96627.80	4290.50	35112.20	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
106.50	185.00	121.50	4345.50	50.50	50.50	299.00	417.50	12109.00	1559.50
514.60	573.40	1557.80	49145.40	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
1292.70	1316.50	23249.30	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
140.50	186.00	225.50	632.50	574.50	870.00	279.50	260.00	327.50	274.50
4489.80	4543.80	1081.40	32046.20	100000.00	100000.00	43503.40	2060.20	17851.00	7413.60
51172.70	32.50	3837.70	34.30	100000.00	171.90	100000.00	43.50	38.20	38.20
124.50	133.00	118.50	1179.00	88.50	88.50	539.50	560.50	393.00	477.00
65322.60	63616.60	100000.00	67443.20	100000.00	100000.00	100000.00	8417.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
148.50	230.50	188.50	5552.50	100000.00	100000.00	206.00	359.50	1992.50	2948.50
75373.80	75469.80	100000.00	100000.00	100000.00	100000.00	100000.00	45150.40	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
255.50	69.50	774.50	374.50	39.50	39.50	1055.50	1185.50	95.50	95.50
326.60	370.20	3516.60	2577.80	72.20	72.20	100000.00	100000.00	1148.60	716.80
1119.90	1181.70	100000.00	812.20	100000.00	972.70	100000.00	100000.00	501.20	700.60
332.50	63.00	280.50	64.00	108.50	974.50	1783.00	1461.50	57.50	57.50
1167.40	44.80	1780.60	46.40	41913.40	350.00	100000.00	39.60	44.80	44.80
2364.10	35.20	4485.50	37.00	100000.00	100000.00	100000.00	100000.00	43.50	43.50
74.50	162.00	74.50	233.50	167.50	927.00	145.00	146.00	234.00	234.00
1817.40	1474.00	2701.80	14522.20	367.80	423.00	1907.00	1123.20	3026.80	2425.00
1656.70	1694.80	28480.70	23909.30	4737.90	4780.60	100000.00	100000.00	8095.10	33819.20
83.50	129.50	39.50	280.00	65.50	65.50	28.00	35.00	177.00	173.00
331.40	450.80	1187.00	24607.60	514.20	616.00	826.40	741.20	9243.60	7088.20
54680.70	52852.50	3007.10	100000.00	100000.00	100000.00	100000.00	3180.60	100000.00	100000.00
63.50	69.50	41.50	152.50	100000.00	100000.00	72.00	104.50	461.50	805.00
2231.00	2281.60	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	72171.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	4002.40	100000.00	100000.00	100000.00	100000.00	9840.60	9001.60
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
1642.60	1753.40	100000.00	100000.00	100000.00	100000.00	100000.00	6577.20	78793.00	100000.00
27934.30	28462.10	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	22145.40	100000.00	100000.00	100000.00	13499.00	16400.40	10519.60
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	30018.60	100000.00	100000.00	100000.00	100000.00	37855.20	92153.40
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
19534.20	18101.20	31323.00	4608.20	100000.00	100000.00	1631.20	977.40	11170.80	6381.80
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	5761.40	51933.60	100000.00	100000.00	100000.00	100000.00	56045.80	29517.20
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
14878.20	20771.80	20149.00	100000.00	100000.00	100000.00	1783.60	3177.80	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
131.50	32.00	208.50	34.00	105.50	146.50	28.00	30.00	33.00	33.00
1003.00	34.40	100000.00	36.00	100000.00	250.60	39.40	30.60	46.80	46.80
5641.10	32.30	100000.00	35.20	100000.00	165.80	53.50	30.40	39.50	39.50
210.50	274.50	274.50	2632.00	89.50	89.50	186.00	132.50	669.50	621.00
697.40	788.40	1785.40	32050.60	745.40	783.20	818.20	681.40	39344.60	61565.00
2881.10	2733.20	4082.90	100000.00	100000.00	100000.00	100000.00	33900.90	100000.00	100000.00
314.50	226.00	233.50	2009.00	100000.00	100000.00	1294.50	2323.50	758.50	942.50
8877.40	9026.40	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
43.50	117.00	50.50	536.50	33.50	33.50	101.50	76.00	328.50	231.00
215.40	389.20	505.80	9425.80	100000.00	100000.00	139.40	167.60	7437.20	9292.60
753.30	998.60	2269.30	86364.50	100000.00	100000.00	900.00	448.30	60860.30	100000.00
45.50	20.00	61.50	21.00	100000.00	135.50	10.50	17.00	21.50	21.50
100000.00	100000.00	4831.80	8464.00	3566.60	3630.00	1090.20	960.20	22832.40	39868.20
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
12867.80	12743.20	100000.00	2286.00	100000.00	100000.00	116.00	100000.00	1910.80	810.60
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	58934.20
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
3150.20	55684.00	100000.00	17246.20	100000.00	100000.00	100000.00	26658.60	7628.40	3970.20
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	46675.20	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
71333.40	71037.00	9885.00	9263.80	100000.00	100000.00	185.20	381.00	24894.00	100000.00
100000.00	100000.00	100000.00	6984.70	100000.00	100000.00	100000.00	31469.70	54839.30	100000.00
447.00	542.80	914.20	20469.60	100000.00	100000.00	677.40	475.60	8338.80	3220.40
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	78528.70	100000.00	100000.00
8438.60	7739.40	6406.60	53535.80	100000.00	100000.00	1862.00	495.20	9997.60	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	21823.30	96058.90	100000.00
100000.00	100000.00	5858.60	100000.00	100000.00	100000.00	100000.00	55216.80	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
3317.80	3297.20	39159.40	100000.00	100000.00	100000.00	1518.40	1809.80	13772.60	10741.20
13178.70	14385.90	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	34089.60	100000.00
640.60	442.00	1215.00	13560.60	100000.00	100000.00	230.40	256.80	1450.00	13924.40
1898.30	1863.30	100000.00	13869.60	100000.00	100000.00	1220.60	2883.80	33082.90	22741.10
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	77192.20
100000.00	100000.00	100000.00	74763.60	100000.00	100000.00	100000.00	76706.30	62713.90	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00
100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00	100000.00


==> ddr1.txt <==
F	D	FA	DA	FP	DP	FO	DO	FM	DM	FR	DR
0.2163	0.0123	0	0.0123	0	0.0123	0	0.0123	0.0008	0.0642	0	0.0123
0.2102	0.0123	0.0123	0.0214	0.0008	0.0642	0.0008	0.0642	0.0846	0.294	0.3593	0.5774
0.2229	0.0123	0.0123	0.0276	0.0846	0.294	0.0846	0.294	0.3593	0.5774		
0.0123	0.0123	0.0123	0.0327	0.2222	0.3333	0.3593	0.5774				
0.0247	0.0123	0.039	0.037	0.3593	0.5774						
0	0.0123	0.0008	0.0642								
0.0175	0.0123	0.039	0.0828								
0.0175	0.0123	0.0751	0.098								
0.0175	0.0123	0.0988	0.1111								
0.0214	0.0123	0.1576	0.1925								
0.0214	0.0123	0.2674	0.2485								
0.0123	0.0123	0.0846	0.294								
0.0123	0.0123	0.2222	0.3333								
0.0276	0.0123	0.3593	0.5774								
0.0276	0.0123										
0.211	0.0214										
0.2222	0.0214										
0.0175	0.0214										
0.0175	0.0214										
0.0214	0.0214										
0.0214	0.0214										
0.0123	0.0214										
0.0123	0.0214										
0.0276	0.0214										
0.0276	0.0214										
0.2102	0.0276										
0.2229	0.0276										
0.0175	0.0276										
0.0123	0.0276										
0.0123	0.0276										
0.0276	0.0276										
0.0276	0.0276										
0.2102	0.0327										
0.2229	0.0327										
0.0247	0.0327										
0.0123	0.0327										
0.037	0.0327										
0.2375	0.037										
0.1998	0.037										
0.2375	0.037										
0.1487	0.037										
0.2226	0.037										
0.2569	0.037										
0.1532	0.037										
0.1532	0.037										
0.0494	0.037										
0.039	0.037										
0.039	0.037										
0.039	0.037										
0.1118	0.037										
0.0445	0.037										
0.0445	0.037										
0.1178	0.037										
0.1178	0.037										
0.0538	0.037										
0.0538	0.037										
0.0617	0.037										
0.0617	0.037										
0.2021	0.0642										
0.2355	0.0642										
0.2226	0.0642										
0.2569	0.0642										
0.1532	0.0642										
0.1532	0.0642										
0.039	0.0642										
0.039	0.0642										
0.0445	0.0642										
0.0445	0.0642										
0.1178	0.0642										
0.1178	0.0642										
0.0538	0.0642										
0.0538	0.0642										
0.0008	0.0642										
0.0617	0.0642										
0.0617	0.0642										
0.1998	0.0828										
0.2375	0.0828										
0.2246	0.0828										
0.2551	0.0828										
0.1235	0.0828										
0.1781	0.0828										
0.039	0.0828										
0.0445	0.0828										
0.0445	0.0828										
0.1216	0.0828										
0.1138	0.0828										
0.0617	0.0828										
0.0617	0.0828										
0.1998	0.098										
0.1271	0.098										
0.1755	0.098										
0.0751	0.098										
0.1487	0.098										
0.2163	0.0123										
0.2163	0.0123										
0.2895	0.1111										
0.2895	0.1111										
0.1856	0.1111										
0.2895	0.1111										
0.1856	0.1111										
0.1856	0.1111										
0.2895	0.1111										
0.2674	0.1111										
0.1576	0.1111										
0.1487	0.1111										
0.2674	0.1111										
0.1576	0.1111										
0.1487	0.1111										
0.2674	0.1111										
0.3437	0.1111										
0.2674	0.1111										
0.3477	0.1111										
0.1118	0.1111										
0.0988	0.1111										
0.2432	0.1111										
0.2163	0.0123										
0.2163	0.0123										
0.2226	0.1111										
0.2432	0.1111										
0.3294	0.1111										
0.2163	0.1111										
0.2674	0.1111										
0.3477	0.1111										
0.2488	0.1111										
0.3252	0.1111										
0.3939	0.1111										
0.1856	0.1111										
0.1856	0.1111										
0.2895	0.1111										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.1118	0.1111										
0.2488	0.1111										
0.1487	0.1111										
0.2674	0.1111										
0.2674	0.1111										
0.3477	0.1111										
0.2163	0.0123										
0.2163	0.0123										
0.1928	0.1925										
0.2848	0.1925										
0.2622	0.1925										
0.2622	0.1925										
0.2674	0.1925										
0.3477	0.1925										
0.2375	0.1925										
0.2163	0.0123										
0.2163	0.0123										
0.2488	0.1925										
0.3252	0.1925										
0.2724	0.1925										
0.3437	0.1925										
0.3252	0.1925										
0.3939	0.1925										
0.1928	0.1925										
0.2848	0.1925										
0.2163	0.0123										
0.2163	0.0123										
0.1576	0.1925										
0.2622	0.1925										
0.2724	0.1925										
0.3437	0.1925										
0.2163	0.0123										
0.2163	0.0123										
0.2895	0.2485										
0.2724	0.2485										
0.2163	0.0123										
0.2163	0.0123										
0.2674	0.2485										
0.3477	0.2485										
0.2895	0.2485										
0.2163	0.0123										
0.2163	0.0123										
0.2674	0.2485										
0.3477	0.2485										
0.2163	0.0123										
0.2163	0.0123										
0.3815	0.294										
0.2163	0.0123										
0.3815	0.294										
0.3743	0.294										
0.2163	0.0123										
0.3815	0.294										
0.2163	0.294										
0.2163	0.0123										
0.2163	0.0123										
0.0846	0.294										
0.3034	0.3333										
0.2895	0.3333										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.3593	0.3333										
0.2163	0.0123										
0.3593	0.3333										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.3477	0.3333										
0.3477	0.3333										
0.2163	0.0123										
0.3477	0.3333										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.3974	0.3333										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2222	0.3333										
0.2163	0.0123										
0.2163	0.0123										
0.3593	0.5774										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										
0.2163	0.0123										


==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement

18.6.21  svjour3.cls    -    Mathmatical Subject Classification (2020) year changed

18.6.21  template.tex   -    subclass as mandatory (% removed \subclass{...} command)

==> overall.txt <==
b1	b2	b3	b4	b5	b6	b7	b8	b9	b10	c1	c2	c3	c4	c5	c6	c7	c8	c9	c10	d1	d2	d3	d4	d5	d6	d7	d8	d9	d10	e1	e2	e3	e4	e5	e6	e7	e8	e9	e10	a1	a2	a3	a4	a5	a6	a7	a8	a9	a10	T
0.0244	0.0244	0.0293	0.0244	0.0293	0.0244	0.0000	0.0000	0.0244	0.0244	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0102	0.0102	0.0123	0.0102	0.0123	0.0102	0.0020	0.0020	0.0102	0.0102	0.0079	0.0079	0.0095	0.0079	0.0095	0.0079	0.0016	0.0016	0.0079	0.0079	1.0000
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0095	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	1.0393
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0095	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	1.0801
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0095	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	1.1225
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0095	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	1.1665
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0095	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	1.2123
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0095	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	1.2599
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0095	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	1.3094
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0095	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	1.3608
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0095	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	1.4142
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0095	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	1.4697
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0095	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	1.5274
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0095	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	1.5873
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0095	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	1.6496
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0095	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	1.7144
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0095	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	1.7817
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0095	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	1.8516
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0095	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	1.9243
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0095	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	1.9999
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0123	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0095	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	2.0784
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0023	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0143	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0110	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	2.1600
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0023	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0143	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0110	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	2.2448
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0023	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0143	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0110	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	2.3329
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0023	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0143	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0110	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	2.4245
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0047	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0164	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0126	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	2.5196
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0047	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0164	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0126	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	2.6185
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0047	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0164	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0126	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	2.7213
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0047	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0164	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0126	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	2.8282
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0047	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0164	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0126	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	2.9392
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0047	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0164	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0126	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	3.0546
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0047	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0164	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0126	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	3.1745
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0047	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0164	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0126	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	3.2991
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0047	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0164	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0126	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	3.4286
0.0293	0.0293	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0000	0.0047	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0123	0.0164	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0095	0.0126	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	3.5632
0.0293	0.0439	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0093	0.0047	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0276	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0184	0.0164	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0205	0.0126	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	3.7031
0.0293	0.0439	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0093	0.0047	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0276	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0184	0.0164	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0205	0.0126	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	3.8484
0.0293	0.0439	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0093	0.0047	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0276	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0184	0.0164	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0205	0.0126	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	3.9995
0.0293	0.0439	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0093	0.0047	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0276	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0184	0.0164	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0205	0.0126	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	4.1565
0.0293	0.0537	0.0293	0.0293	0.0293	0.0293	0.0000	0.0000	0.0293	0.0293	0.0000	0.0186	0.0047	0.0000	0.0000	0.0000	0.0023	0.0023	0.0000	0.0000	0.0000	0.0414	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0000	0.0123	0.0266	0.0164	0.0123	0.0123	0.0123	0.0020	0.0020	0.0123	0.0123	0.0095	0.0300	0.0126	0.0095	0.0095	0.0095	0.0016	0.0016	0.0095	0.0095	4.3197
0.0293	0.0585	0.0293	0.0293	0.0293	0.0293	0.0000	0.0146	0.0293	0.0293	0.0000	0.0186	0.0047	0.0000	0.0000	0.0000	0.0023	0.0047	0.0000	0.0000	0.0000	0.0483	0.0000	0.0000	0.0000	0.0000	0.0000	0.0069	0.0000	0.0000	0.0123	0.0266	0.0164	0.0123	0.0123	0.0123	0.0020	0.0082	0.0123	0.0123	0.0095	0.0315	0.0126	0.0095	0.0095	0.0095	0.0016	0.0079	0.0095	0.0095	4.4893
0.0293	0.0585	0.0293	0.0293	0.0293	0.0293	0.0000	0.0195	0.0293	0.0293	0.0000	0.0186	0.0047	0.0000	0.0000	0.0000	0.0023	0.0070	0.0000	0.0000	0.0000	0.0483	0.0000	0.0000	0.0000	0.0000	0.0000	0.0207	0.0000	0.0000	0.0123	0.0266	0.0164	0.0123	0.0123	0.0123	0.0020	0.0082	0.0123	0.0123	0.0095	0.0315	0.0126	0.0095	0.0095	0.0095	0.0016	0.0110	0.0095	0.0095	4.6655
0.0293	0.0634	0.0293	0.0293	0.0293	0.0293	0.0000	0.0341	0.0293	0.0293	0.0000	0.0210	0.0047	0.0000	0.0000	0.0000	0.0023	0.0093	0.0000	0.0000	0.0000	0.0552	0.0000	0.0000	0.0000	0.0000	0.0000	0.0276	0.0000	0.0000	0.0123	0.0286	0.0164	0.0123	0.0123	0.0123	0.0020	0.0143	0.0123	0.0123	0.0095	0.0347	0.0126	0.0095	0.0095	0.0095	0.0016	0.0174	0.0095	0.0095	4.8486
0.0293	0.0634	0.0293	0.0293	0.0293	0.0293	0.0049	0.0390	0.0293	0.0293	0.0000	0.0210	0.0047	0.0000	0.0000	0.0000	0.0023	0.0093	0.0000	0.0000	0.0000	0.0552	0.0000	0.0000	0.0000	0.0000	0.0000	0.0345	0.0000	0.0000	0.0123	0.0286	0.0164	0.0123	0.0123	0.0123	0.0041	0.0143	0.0123	0.0123	0.0095	0.0347	0.0126	0.0095	0.0095	0.0095	0.0032	0.0189	0.0095	0.0095	5.0390
0.0293	0.0634	0.0293	0.0293	0.0293	0.0293	0.0049	0.0439	0.0293	0.0293	0.0000	0.0210	0.0047	0.0000	0.0000	0.0000	0.0023	0.0093	0.0000	0.0000	0.0000	0.0552	0.0000	0.0000	0.0000	0.0000	0.0000	0.0345	0.0000	0.0000	0.0123	0.0286	0.0164	0.0123	0.0123	0.0123	0.0041	0.0164	0.0123	0.0123	0.0095	0.0347	0.0126	0.0095	0.0095	0.0095	0.0032	0.0205	0.0095	0.0095	5.2368
0.0293	0.0683	0.0293	0.0439	0.0293	0.0293	0.0049	0.0537	0.0293	0.0293	0.0000	0.0256	0.0047	0.0093	0.0000	0.0000	0.0023	0.0093	0.0000	0.0000	0.0000	0.0690	0.0000	0.0207	0.0000	0.0000	0.0000	0.0345	0.0000	0.0000	0.0123	0.0307	0.0164	0.0204	0.0123	0.0123	0.0041	0.0204	0.0123	0.0123	0.0095	0.0394	0.0126	0.0205	0.0095	0.0095	0.0032	0.0237	0.0095	0.0095	5.4423
0.0293	0.0683	0.0293	0.0488	0.0293	0.0293	0.0049	0.0537	0.0293	0.0293	0.0023	0.0256	0.0047	0.0117	0.0023	0.0023	0.0023	0.0140	0.0000	0.0000	0.0000	0.0690	0.0000	0.0345	0.0000	0.0000	0.0000	0.0483	0.0000	0.0000	0.0143	0.0307	0.0164	0.0204	0.0143	0.0143	0.0041	0.0204	0.0123	0.0123	0.0110	0.0394	0.0126	0.0237	0.0110	0.0110	0.0032	0.0268	0.0095	0.0095	5.6560
0.0293	0.0683	0.0293	0.0634	0.0293	0.0293	0.0049	0.0537	0.0293	0.0293	0.0023	0.0256	0.0047	0.0256	0.0023	0.0023	0.0023	0.0140	0.0000	0.0000	0.0000	0.0690	0.0000	0.0621	0.0000	0.0000	0.0000	0.0483	0.0000	0.0000	0.0143	0.0307	0.0164	0.0307	0.0143	0.0143	0.0041	0.0204	0.0123	0.0123	0.0110	0.0394	0.0126	0.0379	0.0110	0.0110	0.0032	0.0268	0.0095	0.0095	5.8780
0.0293	0.0780	0.0293	0.0683	0.0293	0.0293	0.0049	0.0732	0.0293	0.0293	0.0023	0.0373	0.0047	0.0256	0.0023	0.0023	0.0023	0.0256	0.0000	0.0000	0.0000	0.0897	0.0000	0.0690	0.0000	0.0000	0.0000	0.0759	0.0000	0.0000	0.0143	0.0389	0.0164	0.0307	0.0143	0.0143	0.0041	0.0307	0.0123	0.0123	0.0110	0.0505	0.0126	0.0394	0.0110	0.0110	0.0032	0.0410	0.0095	0.0095	6.1088
0.0293	0.0829	0.0293	0.0732	0.0293	0.0293	0.0049	0.0732	0.0293	0.0293	0.0023	0.0396	0.0047	0.0256	0.0023	0.0023	0.0023	0.0256	0.0000	0.0000	0.0000	0.0897	0.0000	0.0690	0.0000	0.0000	0.0000	0.0759	0.0000	0.0000	0.0143	0.0429	0.0164	0.0327	0.0143	0.0143	0.0041	0.0307	0.0123	0.0123	0.0110	0.0536	0.0126	0.0410	0.0110	0.0110	0.0032	0.0410	0.0095	0.0095	6.3486
0.0293	0.0878	0.0293	0.0732	0.0293	0.0293	0.0049	0.0829	0.0293	0.0293	0.0023	0.0396	0.0047	0.0280	0.0023	0.0023	0.0023	0.0256	0.0000	0.0000	0.0000	0.0966	0.0000	0.0759	0.0000	0.0000	0.0000	0.0897	0.0000	0.0000	0.0143	0.0429	0.0164	0.0327	0.0143	0.0143	0.0041	0.0307	0.0123	0.0123	0.0110	0.0552	0.0126	0.0426	0.0110	0.0110	0.0032	0.0442	0.0095	0.0095	6.5978
0.0293	0.0927	0.0293	0.0732	0.0293	0.0293	0.0049	0.0878	0.0293	0.0293	0.0023	0.0396	0.0047	0.0303	0.0023	0.0023	0.0023	0.0280	0.0000	0.0000	0.0000	0.1034	0.0000	0.0759	0.0000	0.0000	0.0000	0.0966	0.0000	0.0000	0.0143	0.0429	0.0164	0.0348	0.0143	0.0143	0.0041	0.0327	0.0123	0.0123	0.0110	0.0568	0.0126	0.0442	0.0110	0.0110	0.0032	0.0473	0.0095	0.0095	6.8568
0.0293	0.0976	0.0293	0.0878	0.0341	0.0341	0.0049	0.0878	0.0293	0.0293	0.0023	0.0396	0.0047	0.0466	0.0023	0.0023	0.0023	0.0280	0.0000	0.0000	0.0000	0.1103	0.0000	0.1103	0.0069	0.0069	0.0000	0.0966	0.0000	0.0000	0.0143	0.0429	0.0164	0.0450	0.0143	0.0143	0.0041	0.0327	0.0123	0.0123	0.0110	0.0584	0.0126	0.0599	0.0126	0.0126	0.0032	0.0473	0.0095	0.0095	7.1260
0.0293	0.0976	0.0293	0.0878	0.0341	0.0341	0.0049	0.0927	0.0293	0.0293	0.0023	0.0396	0.0047	0.0466	0.0023	0.0023	0.0023	0.0280	0.0000	0.0000	0.0000	0.1103	0.0000	0.1103	0.0069	0.0069	0.0000	0.1034	0.0000	0.0000	0.0143	0.0429	0.0164	0.0450	0.0143	0.0143	0.0041	0.0327	0.0123	0.0123	0.0110	0.0584	0.0126	0.0599	0.0126	0.0126	0.0032	0.0489	0.0095	0.0095	7.4057
0.0293	0.1073	0.0293	0.0927	0.0390	0.0390	0.0049	0.0927	0.0293	0.0293	0.0023	0.0490	0.0047	0.0490	0.0023	0.0023	0.0047	0.0350	0.0023	0.0023	0.0000	0.1379	0.0000	0.1172	0.0138	0.0138	0.0069	0.1172	0.0069	0.0069	0.0143	0.0470	0.0164	0.0470	0.0143	0.0143	0.0041	0.0348	0.0123	0.0123	0.0110	0.0678	0.0126	0.0631	0.0142	0.0142	0.0047	0.0536	0.0110	0.0110	7.6964
0.0293	0.1073	0.0293	0.0927	0.0390	0.0390	0.0049	0.0927	0.0293	0.0293	0.0023	0.0490	0.0047	0.0490	0.0023	0.0023	0.0047	0.0373	0.0023	0.0023	0.0000	0.1379	0.0000	0.1172	0.0138	0.0138	0.0069	0.1241	0.0069	0.0069	0.0143	0.0470	0.0164	0.0470	0.0143	0.0143	0.0041	0.0348	0.0123	0.0123	0.0110	0.0678	0.0126	0.0631	0.0142	0.0142	0.0047	0.0552	0.0110	0.0110	7.9985
0.0293	0.1073	0.0293	0.0927	0.0439	0.0439	0.0049	0.0927	0.0293	0.0293	0.0023	0.0490	0.0070	0.0490	0.0023	0.0023	0.0047	0.0373	0.0047	0.0047	0.0000	0.1379	0.0000	0.1172	0.0207	0.0207	0.0069	0.1241	0.0138	0.0138	0.0143	0.0470	0.0184	0.0470	0.0143	0.0143	0.0041	0.0348	0.0123	0.0123	0.0110	0.0678	0.0142	0.0631	0.0158	0.0158	0.0047	0.0552	0.0126	0.0126	8.3125
0.0293	0.1073	0.0293	0.0927	0.0439	0.0439	0.0049	0.0927	0.0293	0.0293	0.0023	0.0490	0.0070	0.0490	0.0023	0.0023	0.0047	0.0396	0.0047	0.0047	0.0000	0.1379	0.0000	0.1172	0.0207	0.0207	0.0069	0.1310	0.0138	0.0138	0.0143	0.0470	0.0184	0.0470	0.0143	0.0143	0.0041	0.0348	0.0123	0.0123	0.0110	0.0678	0.0142	0.0631	0.0158	0.0158	0.0047	0.0568	0.0126	0.0126	8.6388
0.0293	0.1073	0.0293	0.0927	0.0439	0.0439	0.0049	0.0927	0.0293	0.0293	0.0047	0.0490	0.0070	0.0490	0.0023	0.0023	0.0047	0.0396	0.0047	0.0047	0.0000	0.1379	0.0000	0.1172	0.0207	0.0207	0.0069	0.1310	0.0138	0.0138	0.0164	0.0470	0.0184	0.0470	0.0143	0.0143	0.0041	0.0348	0.0123	0.0123	0.0126	0.0678	0.0142	0.0631	0.0158	0.0158	0.0047	0.0568	0.0126	0.0126	8.9780
0.0341	0.1073	0.0341	0.0927	0.0439	0.0439	0.0098	0.1024	0.0293	0.0293	0.0047	0.0513	0.0070	0.0490	0.0023	0.0023	0.0070	0.0443	0.0047	0.0047	0.0069	0.1448	0.0069	0.1172	0.0207	0.0207	0.0138	0.1586	0.0138	0.0138	0.0164	0.0470	0.0184	0.0470	0.0143	0.0143	0.0061	0.0348	0.0123	0.0123	0.0142	0.0694	0.0158	0.0631	0.0158	0.0158	0.0079	0.0631	0.0126	0.0126	9.3304
0.0341	0.1073	0.0341	0.0976	0.0488	0.0488	0.0098	0.1024	0.0293	0.0293	0.0047	0.0513	0.0070	0.0490	0.0023	0.0023	0.0070	0.0443	0.0047	0.0047	0.0069	0.1448	0.0069	0.1241	0.0276	0.0276	0.0138	0.1586	0.0138	0.0138	0.0164	0.0470	0.0184	0.0470	0.0143	0.0143	0.0061	0.0348	0.0123	0.0123	0.0142	0.0694	0.0158	0.0647	0.0174	0.0174	0.0079	0.0631	0.0126	0.0126	9.6967
0.0341	0.1220	0.0341	0.1073	0.0488	0.0488	0.0098	0.1073	0.0341	0.0341	0.0047	0.0513	0.0070	0.0513	0.0023	0.0023	0.0093	0.0443	0.0070	0.0070	0.0069	0.1655	0.0069	0.1448	0.0276	0.0276	0.0207	0.1586	0.0276	0.0276	0.0164	0.0470	0.0184	0.0470	0.0143	0.0143	0.0061	0.0368	0.0123	0.0123	0.0142	0.0741	0.0158	0.0694	0.0174	0.0174	0.0095	0.0647	0.0158	0.0158	10.0773
0.0341	0.1220	0.0341	0.1073	0.0488	0.0488	0.0098	0.1073	0.0341	0.0341	0.0047	0.0513	0.0070	0.0513	0.0023	0.0023	0.0093	0.0466	0.0070	0.0070	0.0069	0.1655	0.0069	0.1448	0.0276	0.0276	0.0207	0.1655	0.0276	0.0276	0.0164	0.0470	0.0184	0.0470	0.0143	0.0143	0.0061	0.0368	0.0123	0.0123	0.0142	0.0741	0.0158	0.0694	0.0174	0.0174	0.0095	0.0662	0.0158	0.0158	10.4729
0.0341	0.1220	0.0341	0.1073	0.0488	0.0488	0.0098	0.1171	0.0390	0.0390	0.0047	0.0513	0.0070	0.0513	0.0023	0.0023	0.0117	0.0466	0.0070	0.0070	0.0069	0.1655	0.0069	0.1448	0.0276	0.0276	0.0207	0.1655	0.0345	0.0345	0.0164	0.0470	0.0184	0.0470	0.0143	0.0143	0.0082	0.0409	0.0123	0.0123	0.0142	0.0741	0.0158	0.0694	0.0174	0.0174	0.0110	0.0694	0.0174	0.0174	10.8840
0.0341	0.1268	0.0341	0.1220	0.0585	0.0585	0.0146	0.1220	0.0390	0.0390	0.0047	0.0513	0.0070	0.0513	0.0023	0.0023	0.0117	0.0466	0.0070	0.0070	0.0069	0.1655	0.0069	0.1655	0.0276	0.0276	0.0207	0.1655	0.0345	0.0345	0.0164	0.0491	0.0184	0.0470	0.0184	0.0184	0.0102	0.0429	0.0123	0.0123	0.0142	0.0757	0.0158	0.0741	0.0205	0.0205	0.0126	0.0710	0.0174	0.0174	11.3113
0.0341	0.1317	0.0341	0.1220	0.0585	0.0585	0.0244	0.1220	0.0439	0.0439	0.0047	0.0536	0.0070	0.0513	0.0023	0.0023	0.0163	0.0466	0.0093	0.0093	0.0069	0.1724	0.0069	0.1655	0.0276	0.0276	0.0345	0.1655	0.0345	0.0345	0.0164	0.0511	0.0184	0.0470	0.0184	0.0184	0.0143	0.0429	0.0164	0.0164	0.0142	0.0789	0.0158	0.0741	0.0205	0.0205	0.0189	0.0710	0.0205	0.0205	11.7553
0.0341	0.1317	0.0341	0.1220	0.0585	0.0585	0.0341	0.1512	0.0439	0.0439	0.0047	0.0583	0.0070	0.0513	0.0023	0.0023	0.0163	0.0490	0.0117	0.0117	0.0069	0.1793	0.0069	0.1655	0.0276	0.0276	0.0414	0.1793	0.0414	0.0414	0.0164	0.0532	0.0184	0.0470	0.0184	0.0184	0.0164	0.0532	0.0164	0.0164	0.0142	0.0820	0.0158	0.0741	0.0205	0.0205	0.0221	0.0820	0.0221	0.0221	12.2168
0.0341	0.1366	0.0341	0.1220	0.0634	0.0634	0.0390	0.1512	0.0439	0.0439	0.0047	0.0606	0.0070	0.0536	0.0023	0.0023	0.0163	0.0559	0.0117	0.0117	0.0069	0.1862	0.0069	0.1724	0.0276	0.0276	0.0483	0.1862	0.0414	0.0414	0.0164	0.0552	0.0184	0.0470	0.0204	0.0204	0.0164	0.0573	0.0164	0.0164	0.0142	0.0852	0.0158	0.0757	0.0221	0.0221	0.0237	0.0868	0.0221	0.0221	12.6964
0.0341	0.1512	0.0390	0.1366	0.0634	0.0634	0.0439	0.1659	0.0488	0.0488	0.0047	0.0606	0.0093	0.0583	0.0023	0.0023	0.0186	0.0559	0.0210	0.0210	0.0069	0.2000	0.0138	0.1862	0.0276	0.0276	0.0483	0.2000	0.0690	0.0690	0.0164	0.0573	0.0204	0.0532	0.0204	0.0204	0.0204	0.0593	0.0184	0.0184	0.0142	0.0899	0.0189	0.0836	0.0221	0.0221	0.0268	0.0915	0.0300	0.0300	13.1948
0.0341	0.1707	0.0390	0.1415	0.0780	0.0780	0.0537	0.1707	0.0537	0.0537	0.0070	0.0629	0.0093	0.0583	0.0047	0.0047	0.0233	0.0629	0.0210	0.0210	0.0069	0.2138	0.0138	0.1931	0.0345	0.0345	0.0621	0.2207	0.0759	0.0759	0.0184	0.0634	0.0204	0.0532	0.0266	0.0266	0.0245	0.0613	0.0184	0.0184	0.0158	0.0978	0.0189	0.0852	0.0284	0.0284	0.0331	0.0978	0.0315	0.0315	13.7127
0.0341	0.1756	0.0390	0.1463	0.0780	0.0780	0.0780	0.1707	0.0732	0.0732	0.0070	0.0653	0.0093	0.0583	0.0070	0.0070	0.0280	0.0653	0.0280	0.0280	0.0069	0.2207	0.0138	0.2000	0.0345	0.0345	0.0828	0.2207	0.1034	0.1034	0.0184	0.0654	0.0204	0.0532	0.0286	0.0286	0.0327	0.0634	0.0245	0.0245	0.0158	0.1009	0.0189	0.0868	0.0300	0.0300	0.0442	0.0994	0.0426	0.0426	14.2510
0.0341	0.1756	0.0390	0.1561	0.0878	0.0878	0.0829	0.1707	0.0878	0.0878	0.0070	0.0699	0.0093	0.0606	0.0070	0.0070	0.0466	0.0769	0.0326	0.0326	0.0069	0.2345	0.0138	0.2000	0.0414	0.0414	0.1241	0.2345	0.1172	0.1172	0.0184	0.0654	0.0204	0.0593	0.0307	0.0307	0.0389	0.0695	0.0307	0.0307	0.0158	0.1041	0.0189	0.0915	0.0331	0.0331	0.0584	0.1073	0.0505	0.0505	14.8105
0.0439	0.1756	0.0390	0.1610	0.1122	0.1122	0.0878	0.1805	0.0927	0.0927	0.0070	0.0746	0.0093	0.0606	0.0070	0.0070	0.0536	0.0886	0.0350	0.0350	0.0138	0.2414	0.0138	0.2000	0.0552	0.0552	0.1310	0.2552	0.1241	0.1241	0.0204	0.0675	0.0204	0.0613	0.0368	0.0368	0.0450	0.0777	0.0327	0.0327	0.0189	0.1073	0.0189	0.0931	0.0410	0.0410	0.0647	0.1183	0.0536	0.0536	15.3919
0.0439	0.1805	0.0390	0.1659	0.1122	0.1122	0.0976	0.1854	0.0976	0.0976	0.0070	0.0793	0.0093	0.0606	0.0093	0.0093	0.0536	0.0956	0.0396	0.0396	0.0138	0.2552	0.0138	0.2000	0.0552	0.0552	0.1448	0.2621	0.1379	0.1379	0.0204	0.0695	0.0204	0.0634	0.0389	0.0389	0.0450	0.0838	0.0348	0.0348	0.0189	0.1120	0.0189	0.0946	0.0426	0.0426	0.0678	0.1246	0.0584	0.0584	15.9961
0.0439	0.1902	0.0390	0.1707	0.1122	0.1122	0.1268	0.2000	0.1220	0.1220	0.0070	0.0839	0.0093	0.0723	0.0093	0.0093	0.0653	0.0979	0.0420	0.0420	0.0138	0.2690	0.0138	0.2276	0.0552	0.0552	0.1862	0.2690	0.1517	0.1517	0.0204	0.0736	0.0204	0.0675	0.0389	0.0389	0.0552	0.0900	0.0429	0.0429	0.0189	0.1183	0.0189	0.1041	0.0426	0.0426	0.0852	0.1309	0.0678	0.0678	16.6240
0.0488	0.1951	0.0390	0.1756	0.1171	0.1171	0.1366	0.2049	0.1463	0.1463	0.0070	0.0862	0.0093	0.0769	0.0093	0.0093	0.0676	0.1026	0.0443	0.0443	0.0138	0.2690	0.0138	0.2414	0.0552	0.0552	0.1931	0.2759	0.1655	0.1655	0.0225	0.0777	0.0204	0.0695	0.0409	0.0409	0.0593	0.0941	0.0511	0.0511	0.0205	0.1215	0.0189	0.1088	0.0442	0.0442	0.0899	0.1356	0.0773	0.0773	17.2766
0.0537	0.2000	0.0390	0.1756	0.1171	0.1171	0.1366	0.2049	0.1463	0.1463	0.0070	0.0886	0.0117	0.0769	0.0093	0.0093	0.0676	0.1072	0.0513	0.0513	0.0207	0.2690	0.0138	0.2414	0.0552	0.0552	0.1931	0.2828	0.1862	0.1862	0.0225	0.0818	0.0225	0.0695	0.0409	0.0409	0.0593	0.0961	0.0511	0.0511	0.0221	0.1246	0.0205	0.1088	0.0442	0.0442	0.0899	0.1388	0.0820	0.0820	17.9548
0.0537	0.2049	0.0390	0.1854	0.1171	0.1171	0.1561	0.2146	0.1756	0.1756	0.0070	0.0956	0.0117	0.0886	0.0117	0.0117	0.0769	0.1119	0.0606	0.0606	0.0207	0.2759	0.0138	0.2552	0.0552	0.0552	0.2138	0.2897	0.2000	0.2000	0.0225	0.0879	0.0225	0.0798	0.0429	0.0429	0.0695	0.1022	0.0675	0.0675	0.0221	0.1309	0.0205	0.1199	0.0457	0.0457	0.1025	0.1451	0.0978	0.0978	18.6596
0.0585	0.2390	0.0439	0.2000	0.1220	0.1220	0.1610	0.2195	0.1902	0.1902	0.0070	0.0979	0.0140	0.0886	0.0117	0.0117	0.0816	0.1166	0.0653	0.0653	0.0207	0.2828	0.0138	0.2552	0.0552	0.0552	0.2276	0.3103	0.2138	0.2138	0.0245	0.1022	0.0266	0.0859	0.0450	0.0450	0.0716	0.1022	0.0736	0.0736	0.0237	0.1435	0.0237	0.1246	0.0473	0.0473	0.1073	0.1498	0.1057	0.1057	19.3921
0.0585	0.2585	0.0439	0.2098	0.1220	0.1220	0.1659	0.2341	0.2049	0.2049	0.0070	0.1212	0.0140	0.0956	0.0140	0.0140	0.0839	0.1235	0.0723	0.0723	0.0207	0.3379	0.0138	0.2552	0.0621	0.0621	0.2276	0.3310	0.2483	0.2483	0.0245	0.1145	0.0266	0.0961	0.0450	0.0450	0.0757	0.1084	0.0757	0.0757	0.0237	0.1656	0.0237	0.1325	0.0489	0.0489	0.1104	0.1593	0.1151	0.1151	20.1534
0.0585	0.2585	0.0439	0.2244	0.1268	0.1268	0.1707	0.2341	0.2049	0.2049	0.0093	0.1235	0.0140	0.1026	0.0163	0.0163	0.0932	0.1282	0.0816	0.0816	0.0207	0.3379	0.0138	0.2690	0.0690	0.0690	0.2345	0.3310	0.2621	0.2621	0.0266	0.1166	0.0266	0.1043	0.0470	0.0470	0.0838	0.1125	0.0798	0.0798	0.0252	0.1672	0.0237	0.1420	0.0521	0.0521	0.1183	0.1625	0.1215	0.1215	20.9445
0.0634	0.2927	0.0439	0.2488	0.1317	0.1317	0.1756	0.2439	0.2146	0.2146	0.0093	0.1282	0.0140	0.1166	0.0186	0.0186	0.1049	0.1375	0.0932	0.0932	0.0276	0.3586	0.0138	0.3103	0.0759	0.0759	0.2552	0.3448	0.2690	0.2690	0.0266	0.1288	0.0266	0.1145	0.0491	0.0491	0.0900	0.1207	0.0920	0.0920	0.0268	0.1814	0.0237	0.1593	0.0552	0.0552	0.1278	0.1719	0.1325	0.1325	21.7667
0.0634	0.2927	0.0439	0.2683	0.1366	0.1366	0.1854	0.2439	0.2244	0.2293	0.0093	0.1305	0.0140	0.1235	0.0186	0.0186	0.1166	0.1492	0.1026	0.1026	0.0276	0.3655	0.0138	0.3379	0.0759	0.0759	0.2828	0.3517	0.3034	0.3034	0.0266	0.1288	0.0266	0.1207	0.0511	0.0511	0.0961	0.1288	0.0941	0.0961	0.0268	0.1830	0.0237	0.1703	0.0568	0.0568	0.1388	0.1798	0.1420	0.1435	22.6212
0.0683	0.2927	0.0439	0.2683	0.1512	0.1512	0.1902	0.2488	0.2341	0.2390	0.0093	0.1375	0.0140	0.1282	0.0186	0.0186	0.1282	0.1562	0.1189	0.1189	0.0276	0.3655	0.0138	0.3448	0.0759	0.0759	0.2897	0.3655	0.3310	0.3310	0.0286	0.1350	0.0266	0.1227	0.0573	0.0573	0.1063	0.1329	0.1043	0.1063	0.0284	0.1877	0.0237	0.1735	0.0615	0.0615	0.1483	0.1861	0.1562	0.1577	23.5092
0.0683	0.2976	0.0439	0.2732	0.1512	0.1512	0.2098	0.2488	0.2390	0.2439	0.0093	0.1445	0.0140	0.1305	0.0186	0.0186	0.1352	0.1585	0.1212	0.1212	0.0276	0.3724	0.0138	0.3448	0.0759	0.0759	0.3241	0.3655	0.3379	0.3379	0.0286	0.1411	0.0266	0.1268	0.0573	0.0573	0.1104	0.1350	0.1063	0.1084	0.0284	0.1940	0.0237	0.1767	0.0615	0.0615	0.1593	0.1877	0.1593	0.1609	24.4320
0.1073	0.2976	0.0439	0.2780	0.1512	0.1512	0.2195	0.2488	0.2537	0.2585	0.0140	0.1469	0.0140	0.1329	0.0233	0.0233	0.1399	0.1678	0.1305	0.1305	0.0414	0.3724	0.0138	0.3448	0.0759	0.0759	0.3448	0.3655	0.3448	0.3448	0.0450	0.1431	0.0266	0.1309	0.0613	0.0613	0.1125	0.1431	0.1186	0.1207	0.0442	0.1956	0.0237	0.1798	0.0647	0.0647	0.1656	0.1940	0.1703	0.1719	25.3911
0.1073	0.3024	0.0488	0.2829	0.1512	0.1512	0.2195	0.2488	0.2780	0.2780	0.0140	0.1492	0.0140	0.1399	0.0280	0.0280	0.1445	0.1725	0.1399	0.1399	0.0414	0.3724	0.0207	0.3586	0.0759	0.0759	0.3586	0.3655	0.3586	0.3586	0.0450	0.1472	0.0266	0.1350	0.0654	0.0654	0.1125	0.1472	0.1329	0.1329	0.0442	0.1987	0.0252	0.1861	0.0678	0.0678	0.1688	0.1972	0.1845	0.1845	26.3879
0.1122	0.3122	0.0585	0.2829	0.1659	0.1659	0.2195	0.2585	0.2878	0.2976	0.0140	0.1538	0.0140	0.1445	0.0280	0.0280	0.1562	0.1818	0.1492	0.1492	0.0414	0.3931	0.0276	0.3586	0.0828	0.0828	0.3655	0.3931	0.3862	0.3862	0.0470	0.1493	0.0286	0.1391	0.0695	0.0695	0.1207	0.1513	0.1370	0.1411	0.0457	0.2050	0.0284	0.1893	0.0726	0.0726	0.1767	0.2066	0.1940	0.1972	27.4238
0.1122	0.3122	0.0585	0.2878	0.1756	0.1756	0.2244	0.2634	0.2976	0.3073	0.0140	0.1678	0.0140	0.1515	0.0326	0.0326	0.1655	0.1935	0.1562	0.1562	0.0414	0.4138	0.0276	0.3724	0.0828	0.0828	0.3793	0.4138	0.4000	0.4000	0.0470	0.1554	0.0286	0.1431	0.0777	0.0777	0.1268	0.1575	0.1431	0.1472	0.0457	0.2145	0.0284	0.1956	0.0789	0.0789	0.1845	0.2161	0.2019	0.2050	28.5003
0.1122	0.3268	0.0634	0.2927	0.1854	0.1854	0.2341	0.2683	0.3024	0.3122	0.0140	0.1748	0.0140	0.1562	0.0350	0.0350	0.1725	0.1981	0.1562	0.1562	0.0414	0.4138	0.0276	0.3793	0.0828	0.0828	0.3931	0.4207	0.4069	0.4069	0.0470	0.1677	0.0307	0.1472	0.0838	0.0838	0.1329	0.1616	0.1431	0.1472	0.0457	0.2240	0.0300	0.2003	0.0836	0.0836	0.1924	0.2208	0.2035	0.2066	29.6191
0.1220	0.3317	0.0634	0.2976	0.1854	0.1854	0.2439	0.2780	0.3122	0.3122	0.0140	0.1772	0.0140	0.1678	0.0350	0.0350	0.1725	0.2075	0.1585	0.1585	0.0552	0.4207	0.0276	0.3931	0.0828	0.0828	0.4069	0.4483	0.4069	0.4069	0.0470	0.1697	0.0307	0.1554	0.0838	0.0838	0.1329	0.1656	0.1493	0.1493	0.0489	0.2271	0.0300	0.2098	0.0836	0.0836	0.1956	0.2303	0.2082	0.2082	30.7818
0.1220	0.3366	0.0634	0.3024	0.1951	0.1951	0.2488	0.2878	0.3171	0.3171	0.0140	0.1818	0.0140	0.1678	0.0350	0.0350	0.1772	0.2121	0.1655	0.1655	0.0552	0.4276	0.0276	0.4000	0.0897	0.0897	0.4069	0.4621	0.4207	0.4207	0.0470	0.1738	0.0307	0.1554	0.0859	0.0859	0.1391	0.1697	0.1534	0.1534	0.0489	0.2319	0.0300	0.2114	0.0868	0.0868	0.2003	0.2366	0.2145	0.2145	31.9902
0.1220	0.3512	0.0634	0.3073	0.2000	0.2000	0.2585	0.2927	0.3415	0.3415	0.0186	0.1911	0.0140	0.1748	0.0350	0.0350	0.1772	0.2121	0.1818	0.1818	0.0552	0.4690	0.0276	0.4069	0.0897	0.0897	0.4069	0.4690	0.4759	0.4759	0.0511	0.1759	0.0307	0.1616	0.0879	0.0879	0.1431	0.1697	0.1616	0.1616	0.0521	0.2429	0.0300	0.2177	0.0883	0.0883	0.2035	0.2382	0.2334	0.2334	33.2460
0.1220	0.3561	0.0780	0.3171	0.2098	0.2098	0.2683	0.3024	0.3610	0.3610	0.0210	0.1958	0.0163	0.1795	0.0466	0.0466	0.1841	0.2121	0.1865	0.1865	0.0552	0.4759	0.0414	0.4276	0.1103	0.1103	0.4207	0.4690	0.5103	0.5103	0.0532	0.1800	0.0348	0.1636	0.0961	0.0961	0.1493	0.1738	0.1636	0.1636	0.0536	0.2476	0.0363	0.2240	0.0994	0.0994	0.2114	0.2413	0.2429	0.2429	34.5511
0.1220	0.3659	0.0878	0.3220	0.2146	0.2146	0.2780	0.3073	0.3659	0.3659	0.0210	0.2005	0.0163	0.1818	0.0513	0.0513	0.1865	0.2238	0.1911	0.1911	0.0552	0.4828	0.0414	0.4345	0.1103	0.1103	0.4345	0.4897	0.5172	0.5172	0.0532	0.1861	0.0389	0.1656	0.1022	0.1022	0.1513	0.1800	0.1677	0.1677	0.0536	0.2539	0.0394	0.2271	0.1041	0.1041	0.2161	0.2508	0.2476	0.2476	35.9074
0.1220	0.3756	0.0976	0.3268	0.2244	0.2244	0.2927	0.3171	0.3805	0.3805	0.0210	0.2051	0.0163	0.1935	0.0536	0.0536	0.1911	0.2284	0.1981	0.1981	0.0552	0.5034	0.0414	0.4483	0.1241	0.1241	0.4414	0.4966	0.5448	0.5448	0.0532	0.1881	0.0429	0.1738	0.1043	0.1043	0.1595	0.1861	0.1718	0.1718	0.0536	0.2603	0.0426	0.2366	0.1088	0.1088	0.2240	0.2571	0.2571	0.2571	37.3170
0.1220	0.3805	0.0976	0.3317	0.2244	0.2244	0.3122	0.3317	0.3854	0.3854	0.0210	0.2145	0.0163	0.1958	0.0583	0.0583	0.1958	0.2401	0.2051	0.2051	0.0552	0.5103	0.0414	0.4552	0.1241	0.1241	0.4690	0.5241	0.5448	0.5448	0.0532	0.1963	0.0429	0.1759	0.1084	0.1084	0.1636	0.1943	0.1800	0.1800	0.0536	0.2681	0.0426	0.2397	0.1120	0.1120	0.2334	0.2697	0.2634	0.2634	38.7819
0.1268	0.4000	0.1024	0.3366	0.2341	0.2341	0.3366	0.3561	0.3902	0.3902	0.0210	0.2191	0.0186	0.2051	0.0606	0.0606	0.2005	0.2494	0.2121	0.2121	0.0552	0.5241	0.0483	0.4621	0.1241	0.1241	0.4966	0.5517	0.5586	0.5586	0.0552	0.2045	0.0450	0.1840	0.1145	0.1145	0.1697	0.2045	0.1840	0.1840	0.0552	0.2776	0.0457	0.2476	0.1167	0.1167	0.2445	0.2839	0.2697	0.2697	40.3043
0.1317	0.4049	0.1024	0.3512	0.2390	0.2390	0.3512	0.3610	0.4000	0.4000	0.0233	0.2261	0.0210	0.2098	0.0653	0.0653	0.2005	0.2517	0.2191	0.2191	0.0552	0.5310	0.0483	0.4897	0.1310	0.1310	0.4966	0.5517	0.5655	0.5655	0.0593	0.2106	0.0470	0.1861	0.1186	0.1186	0.1759	0.2086	0.1922	0.1922	0.0584	0.2839	0.0473	0.2555	0.1215	0.1215	0.2492	0.2871	0.2776	0.2776	41.8865
0.1415	0.4049	0.1024	0.3512	0.2537	0.2537	0.3561	0.3659	0.4000	0.4000	0.0256	0.2424	0.0210	0.2214	0.0699	0.0699	0.2051	0.2634	0.2308	0.2308	0.0552	0.5517	0.0483	0.4897	0.1448	0.1448	0.5103	0.5655	0.5862	0.5862	0.0654	0.2188	0.0470	0.1963	0.1247	0.1247	0.1779	0.2168	0.1963	0.1963	0.0631	0.2950	0.0473	0.2634	0.1293	0.1293	0.2539	0.2965	0.2855	0.2855	43.5307
0.1415	0.4098	0.1220	0.3561	0.2537	0.2537	0.3561	0.3756	0.4049	0.4049	0.0256	0.2448	0.0210	0.2331	0.0723	0.0723	0.2098	0.2727	0.2378	0.2378	0.0552	0.5586	0.0483	0.5103	0.1448	0.1448	0.5172	0.5862	0.5931	0.5931	0.0654	0.2209	0.0552	0.2025	0.1268	0.1268	0.1800	0.2229	0.2025	0.2025	0.0631	0.2981	0.0536	0.2729	0.1309	0.1309	0.2571	0.3060	0.2918	0.2918	45.2396
0.1415	0.4341	0.1220	0.3756	0.2585	0.2585	0.3659	0.3902	0.4244	0.4244	0.0303	0.2564	0.0210	0.2401	0.0723	0.0723	0.2191	0.2774	0.2424	0.2424	0.0552	0.5793	0.0483	0.5310	0.1448	0.1448	0.5172	0.5931	0.6276	0.6276	0.0695	0.2352	0.0552	0.2106	0.1288	0.1288	0.1922	0.2311	0.2045	0.2045	0.0662	0.3139	0.0536	0.2839	0.1325	0.1325	0.2666	0.3139	0.3013	0.3013	47.0155
0.1415	0.4537	0.1220	0.3854	0.2683	0.2683	0.3707	0.4098	0.4244	0.4244	0.0326	0.2634	0.0210	0.2448	0.0723	0.0723	0.2238	0.2774	0.2471	0.2471	0.0621	0.6138	0.0483	0.5379	0.1448	0.1448	0.5379	0.6138	0.6345	0.6345	0.0695	0.2393	0.0552	0.2168	0.1329	0.1329	0.1922	0.2331	0.2065	0.2065	0.0678	0.3249	0.0536	0.2902	0.1356	0.1356	0.2713	0.3202	0.3044	0.3044	48.8611
0.1463	0.4537	0.1220	0.4049	0.2780	0.2780	0.3805	0.4098	0.4293	0.4293	0.0326	0.2797	0.0256	0.2494	0.0793	0.0793	0.2284	0.2867	0.2494	0.2494	0.0621	0.6345	0.0483	0.5724	0.1586	0.1586	0.5517	0.6207	0.6414	0.6414	0.0716	0.2474	0.0593	0.2188	0.1391	0.1391	0.1963	0.2393	0.2086	0.2086	0.0694	0.3360	0.0568	0.2997	0.1435	0.1435	0.2776	0.3265	0.3076	0.3076	50.7792
0.1561	0.4634	0.1220	0.4049	0.2829	0.2829	0.3902	0.4146	0.4293	0.4293	0.0326	0.2844	0.0256	0.2634	0.0862	0.0862	0.2401	0.2914	0.2517	0.2517	0.0690	0.6414	0.0483	0.5793	0.1655	0.1655	0.5586	0.6207	0.6414	0.6414	0.0736	0.2536	0.0593	0.2290	0.1452	0.1452	0.2086	0.2454	0.2106	0.2106	0.0726	0.3423	0.0568	0.3091	0.1498	0.1498	0.2886	0.3312	0.3091	0.3091	52.7725
0.1610	0.4634	0.1220	0.4146	0.2829	0.2829	0.3951	0.4146	0.4390	0.4390	0.0326	0.2937	0.0303	0.2657	0.0886	0.0886	0.2471	0.2937	0.2541	0.2541	0.0690	0.6414	0.0483	0.5862	0.1724	0.1724	0.5655	0.6207	0.6483	0.6483	0.0757	0.2618	0.0634	0.2331	0.1452	0.1452	0.2147	0.2474	0.2147	0.2147	0.0741	0.3486	0.0599	0.3139	0.1514	0.1514	0.2950	0.3328	0.3139	0.3139	54.8442
0.1659	0.4732	0.1268	0.4146	0.2829	0.2829	0.4195	0.4390	0.4488	0.4439	0.0373	0.2984	0.0303	0.2727	0.0909	0.0909	0.2587	0.3007	0.2657	0.2657	0.0690	0.6552	0.0483	0.5931	0.1724	0.1724	0.5862	0.6414	0.6552	0.6552	0.0818	0.2658	0.0654	0.2372	0.1472	0.1472	0.2290	0.2577	0.2270	0.2249	0.0789	0.3549	0.0615	0.3186	0.1530	0.1530	0.3107	0.3454	0.3249	0.3233	56.9971
0.1707	0.4878	0.1366	0.4341	0.2976	0.2976	0.4244	0.4585	0.4585	0.4537	0.0373	0.3147	0.0303	0.2797	0.0956	0.0956	0.2611	0.3217	0.2751	0.2751	0.0690	0.6759	0.0483	0.6207	0.1862	0.1862	0.6000	0.6621	0.6552	0.6552	0.0838	0.2802	0.0695	0.2434	0.1534	0.1534	0.2290	0.2781	0.2393	0.2372	0.0804	0.3707	0.0647	0.3297	0.1609	0.1609	0.3139	0.3659	0.3344	0.3328	59.2346
0.1756	0.5024	0.1463	0.4488	0.3024	0.3024	0.4341	0.4780	0.4634	0.4585	0.0373	0.3193	0.0326	0.2867	0.1002	0.1002	0.2681	0.3217	0.2774	0.2774	0.0759	0.6828	0.0483	0.6483	0.1931	0.1931	0.6069	0.6759	0.6621	0.6621	0.0838	0.2883	0.0757	0.2474	0.1575	0.1575	0.2372	0.2822	0.2413	0.2393	0.0820	0.3785	0.0694	0.3391	0.1656	0.1656	0.3218	0.3722	0.3375	0.3360	61.5599
0.1756	0.5268	0.1463	0.4585	0.3073	0.3073	0.4488	0.4927	0.4683	0.4634	0.0443	0.3310	0.0326	0.2914	0.1072	0.1072	0.2751	0.3310	0.2774	0.2774	0.0759	0.7034	0.0483	0.6552	0.2000	0.2000	0.6138	0.6966	0.6690	0.6690	0.0900	0.3027	0.0757	0.2536	0.1636	0.1636	0.2474	0.2904	0.2413	0.2393	0.0868	0.3943	0.0694	0.3454	0.1719	0.1719	0.3312	0.3833	0.3391	0.3375	63.9764
0.1805	0.5317	0.1463	0.4829	0.3073	0.3073	0.4634	0.5122	0.4780	0.4732	0.0443	0.3403	0.0350	0.3007	0.1166	0.1166	0.2821	0.3427	0.2890	0.2890	0.0759	0.7103	0.0483	0.6621	0.2138	0.2138	0.6276	0.7172	0.6828	0.6828	0.0920	0.3108	0.0777	0.2699	0.1677	0.1677	0.2556	0.3027	0.2515	0.2495	0.0883	0.4022	0.0710	0.3596	0.1782	0.1782	0.3407	0.3975	0.3502	0.3486	66.4879
0.1854	0.5512	0.1512	0.5024	0.3073	0.3073	0.4829	0.5268	0.4829	0.4780	0.0466	0.3497	0.0350	0.3030	0.1189	0.1189	0.2984	0.3427	0.2937	0.2937	0.0828	0.7310	0.0483	0.6897	0.2138	0.2138	0.6483	0.7241	0.6897	0.6897	0.0941	0.3211	0.0798	0.2720	0.1697	0.1697	0.2720	0.3067	0.2556	0.2536	0.0915	0.4148	0.0726	0.3675	0.1798	0.1798	0.3580	0.4022	0.3549	0.3533	69.0979
0.1951	0.5561	0.1610	0.5122	0.3171	0.3171	0.4878	0.5366	0.4878	0.4927	0.0536	0.3590	0.0350	0.3030	0.1212	0.1212	0.3124	0.3543	0.2984	0.2984	0.0828	0.7517	0.0483	0.6897	0.2138	0.2138	0.6552	0.7379	0.6897	0.6897	0.1043	0.3252	0.0838	0.2761	0.1759	0.1759	0.2843	0.3170	0.2618	0.2638	0.0994	0.4227	0.0757	0.3707	0.1845	0.1845	0.3691	0.4132	0.3596	0.3612	71.8104
0.1951	0.5659	0.1610	0.5171	0.3220	0.3220	0.4878	0.5415	0.4878	0.4927	0.0606	0.3730	0.0373	0.3124	0.1259	0.1259	0.3217	0.3660	0.3030	0.3054	0.0828	0.7724	0.0483	0.7103	0.2276	0.2276	0.6552	0.7517	0.7034	0.7034	0.1104	0.3354	0.0859	0.2802	0.1779	0.1779	0.2924	0.3252	0.2618	0.2658	0.1041	0.4353	0.0773	0.3785	0.1893	0.1893	0.3754	0.4227	0.3628	0.3659	74.6294
0.2049	0.5707	0.1610	0.5268	0.3317	0.3317	0.5024	0.5463	0.4927	0.4976	0.0629	0.3800	0.0420	0.3170	0.1329	0.1329	0.3333	0.3730	0.3077	0.3100	0.0828	0.7793	0.0552	0.7310	0.2276	0.2276	0.6621	0.7586	0.7241	0.7241	0.1166	0.3415	0.0879	0.2822	0.1881	0.1881	0.3067	0.3313	0.2618	0.2658	0.1088	0.4416	0.0804	0.3849	0.1972	0.1972	0.3880	0.4290	0.3675	0.3707	77.5590
0.2195	0.5805	0.1707	0.5366	0.3366	0.3366	0.5122	0.5463	0.4976	0.5024	0.0676	0.3823	0.0443	0.3217	0.1352	0.1352	0.3380	0.3800	0.3240	0.3287	0.0966	0.7862	0.0621	0.7379	0.2345	0.2345	0.6690	0.7655	0.7517	0.7517	0.1227	0.3456	0.0920	0.2883	0.1902	0.1902	0.3129	0.3354	0.2699	0.2761	0.1167	0.4464	0.0852	0.3912	0.2003	0.2003	0.3943	0.4338	0.3801	0.3849	80.6036
0.2244	0.5902	0.1756	0.5561	0.3366	0.3366	0.5220	0.5512	0.4976	0.5024	0.0746	0.3869	0.0466	0.3240	0.1375	0.1375	0.3473	0.3823	0.3310	0.3357	0.1034	0.7931	0.0690	0.7517	0.2414	0.2414	0.6897	0.7655	0.7586	0.7586	0.1288	0.3517	0.0941	0.2945	0.1902	0.1902	0.3190	0.3395	0.2740	0.2802	0.1230	0.4527	0.0883	0.3991	0.2019	0.2019	0.4038	0.4369	0.3849	0.3896	83.7678
0.2293	0.6098	0.1756	0.5561	0.3366	0.3366	0.5317	0.5512	0.5073	0.5122	0.0769	0.3916	0.0466	0.3287	0.1399	0.1399	0.3520	0.3846	0.3403	0.3450	0.1103	0.8000	0.0690	0.7517	0.2414	0.2414	0.6897	0.7655	0.7724	0.7724	0.1309	0.3620	0.0941	0.2986	0.1922	0.1922	0.3272	0.3415	0.2822	0.2883	0.1262	0.4621	0.0883	0.4022	0.2035	0.2035	0.4101	0.4385	0.3943	0.3991	87.0561
0.2293	0.6195	0.1756	0.5707	0.3366	0.3366	0.5415	0.5659	0.5171	0.5220	0.0793	0.3963	0.0536	0.3357	0.1445	0.1445	0.3590	0.3869	0.3520	0.3566	0.1172	0.8069	0.0759	0.7655	0.2414	0.2414	0.6966	0.7655	0.7793	0.7793	0.1309	0.3681	0.0982	0.3067	0.1963	0.1963	0.3354	0.3497	0.2945	0.3006	0.1278	0.4685	0.0931	0.4117	0.2066	0.2066	0.4180	0.4448	0.4054	0.4101	90.4736
0.2341	0.6293	0.1756	0.5756	0.3463	0.3463	0.5659	0.5707	0.5220	0.5268	0.0886	0.4033	0.0559	0.3357	0.1492	0.1492	0.3660	0.3986	0.3566	0.3613	0.1241	0.8207	0.0759	0.7655	0.2552	0.2552	0.7172	0.7793	0.7862	0.7862	0.1391	0.3742	0.1002	0.3088	0.2004	0.2004	0.3456	0.3579	0.2986	0.3047	0.1356	0.4763	0.0946	0.4132	0.2129	0.2129	0.4306	0.4543	0.4101	0.4148	94.0252
0.2488	0.6488	0.1805	0.5902	0.3512	0.3512	0.5854	0.5756	0.5366	0.5463	0.0956	0.4033	0.0606	0.3403	0.1492	0.1492	0.3776	0.4009	0.3660	0.3706	0.1448	0.8276	0.0759	0.7862	0.2621	0.2621	0.7379	0.7862	0.7931	0.7931	0.1452	0.3804	0.1063	0.3129	0.2004	0.2004	0.3579	0.3599	0.3108	0.3190	0.1451	0.4826	0.0994	0.4211	0.2145	0.2145	0.4448	0.4574	0.4211	0.4274	97.7162
0.2585	0.6488	0.1805	0.6000	0.3659	0.3561	0.5951	0.5805	0.5512	0.5561	0.1096	0.4149	0.0606	0.3473	0.1538	0.1492	0.3823	0.4056	0.3683	0.3730	0.1517	0.8414	0.0759	0.8000	0.2690	0.2621	0.7586	0.7862	0.8069	0.8069	0.1595	0.3865	0.1063	0.3190	0.2086	0.2025	0.3599	0.3661	0.3149	0.3211	0.1577	0.4905	0.0994	0.4290	0.2224	0.2161	0.4511	0.4621	0.4274	0.4322	101.5521
0.2634	0.6537	0.1854	0.6000	0.3756	0.3561	0.6146	0.5854	0.5707	0.5805	0.1096	0.4219	0.0676	0.3497	0.1562	0.1492	0.3893	0.4149	0.3753	0.3776	0.1517	0.8414	0.0828	0.8000	0.2828	0.2621	0.7655	0.7931	0.8069	0.8069	0.1616	0.3947	0.1125	0.3211	0.2106	0.2025	0.3722	0.3742	0.3292	0.3354	0.1593	0.4968	0.1057	0.4306	0.2271	0.2161	0.4621	0.4700	0.4385	0.4432	105.5386
0.2683	0.6585	0.1902	0.6049	0.3805	0.3610	0.6195	0.5951	0.5805	0.5902	0.1166	0.4289	0.0676	0.3566	0.1678	0.1515	0.4056	0.4196	0.3753	0.3776	0.1655	0.8483	0.0897	0.8069	0.2897	0.2759	0.7862	0.7931	0.8138	0.8138	0.1656	0.4008	0.1125	0.3272	0.2209	0.2025	0.3824	0.3824	0.3313	0.3374	0.1656	0.5032	0.1073	0.4369	0.2366	0.2192	0.4748	0.4763	0.4416	0.4464	109.6816
0.2732	0.6585	0.1951	0.6049	0.3902	0.3756	0.6195	0.5951	0.6098	0.6195	0.1212	0.4359	0.0676	0.3613	0.1725	0.1515	0.4079	0.4242	0.3823	0.3893	0.1724	0.8552	0.0897	0.8069	0.3034	0.2966	0.7862	0.7931	0.8345	0.8345	0.1697	0.4049	0.1145	0.3313	0.2249	0.2025	0.3845	0.3865	0.3436	0.3538	0.1703	0.5079	0.1088	0.4401	0.2429	0.2240	0.4763	0.4795	0.4558	0.4637	113.9872
0.2829	0.6732	0.2000	0.6049	0.3902	0.3805	0.6244	0.6049	0.6195	0.6293	0.1282	0.4452	0.0699	0.3660	0.1795	0.1608	0.4219	0.4336	0.3893	0.3916	0.1793	0.8828	0.0897	0.8069	0.3103	0.3172	0.7931	0.8207	0.8345	0.8345	0.1779	0.4110	0.1186	0.3354	0.2290	0.2065	0.3967	0.3906	0.3538	0.3599	0.1782	0.5189	0.1120	0.4432	0.2476	0.2319	0.4874	0.4890	0.4637	0.4685	118.4619
0.2878	0.6780	0.2098	0.6146	0.4049	0.3902	0.6293	0.6049	0.6390	0.6488	0.1375	0.4545	0.0723	0.3776	0.1865	0.1632	0.4336	0.4382	0.3939	0.3986	0.2000	0.8897	0.0897	0.8345	0.3172	0.3172	0.8138	0.8207	0.8483	0.8483	0.1820	0.4192	0.1247	0.3415	0.2393	0.2127	0.4029	0.3947	0.3620	0.3701	0.1861	0.5268	0.1167	0.4543	0.2571	0.2366	0.4968	0.4921	0.4732	0.4795	123.1122
0.2878	0.6878	0.2146	0.6195	0.4098	0.3902	0.6293	0.6049	0.6488	0.6537	0.1445	0.4545	0.0746	0.3800	0.1865	0.1655	0.4406	0.4476	0.3986	0.4033	0.2000	0.8897	0.0897	0.8414	0.3241	0.3241	0.8207	0.8345	0.8552	0.8552	0.1881	0.4233	0.1288	0.3436	0.2393	0.2127	0.4070	0.3988	0.3681	0.3742	0.1909	0.5300	0.1199	0.4574	0.2587	0.2382	0.5016	0.4984	0.4795	0.4842	127.9450
0.3024	0.7024	0.2195	0.6244	0.4098	0.3951	0.6439	0.6049	0.6585	0.6585	0.1515	0.4615	0.0746	0.3823	0.1865	0.1748	0.4476	0.4569	0.4009	0.4056	0.2138	0.8897	0.0966	0.8414	0.3241	0.3448	0.8207	0.8345	0.8621	0.8621	0.1963	0.4356	0.1288	0.3476	0.2393	0.2168	0.4192	0.4070	0.3722	0.3763	0.2003	0.5394	0.1215	0.4606	0.2587	0.2461	0.5110	0.5047	0.4842	0.4874	132.9676
0.3122	0.7171	0.2293	0.6341	0.4146	0.4000	0.6488	0.6244	0.6634	0.6634	0.1585	0.4662	0.0769	0.3823	0.1935	0.1911	0.4545	0.4685	0.4056	0.4079	0.2138	0.9034	0.1103	0.8414	0.3379	0.3655	0.8207	0.8552	0.8621	0.8621	0.2065	0.4417	0.1309	0.3517	0.2434	0.2270	0.4274	0.4192	0.3783	0.3804	0.2082	0.5473	0.1262	0.4637	0.2650	0.2587	0.5174	0.5189	0.4890	0.4905	138.1873
0.3122	0.7220	0.2293	0.6439	0.4195	0.4049	0.6585	0.6341	0.6683	0.6683	0.1655	0.4662	0.0862	0.3869	0.2028	0.1981	0.4592	0.4732	0.4103	0.4079	0.2207	0.9103	0.1103	0.8552	0.3586	0.3793	0.8276	0.8621	0.8621	0.8621	0.2106	0.4417	0.1391	0.3558	0.2474	0.2311	0.4335	0.4254	0.3845	0.3824	0.2129	0.5489	0.1325	0.4700	0.2729	0.2650	0.5237	0.5252	0.4937	0.4921	143.6120
0.3317	0.7220	0.2293	0.6439	0.4195	0.4098	0.6634	0.6341	0.6780	0.6780	0.1702	0.4685	0.0956	0.3869	0.2075	0.2121	0.4639	0.4825	0.4126	0.4103	0.2345	0.9103	0.1172	0.8552	0.3586	0.4000	0.8345	0.8690	0.8621	0.8621	0.2188	0.4438	0.1452	0.3558	0.2515	0.2393	0.4376	0.4315	0.3906	0.3885	0.2224	0.5505	0.1388	0.4700	0.2760	0.2760	0.5284	0.5315	0.4984	0.4968	149.2496
0.3317	0.7366	0.2293	0.6488	0.4293	0.4244	0.6683	0.6390	0.6780	0.6780	0.1725	0.4732	0.1002	0.3893	0.2121	0.2214	0.4685	0.4895	0.4126	0.4103	0.2345	0.9103	0.1172	0.8552	0.3724	0.4276	0.8414	0.8690	0.8621	0.8621	0.2209	0.4540	0.1493	0.3599	0.2556	0.2454	0.4417	0.4397	0.3906	0.3885	0.2240	0.5584	0.1420	0.4732	0.2823	0.2871	0.5331	0.5379	0.4984	0.4968	155.1084
0.3366	0.7366	0.2341	0.6585	0.4341	0.4390	0.6732	0.6390	0.6829	0.6829	0.1772	0.4802	0.1026	0.3986	0.2168	0.2284	0.4685	0.4918	0.4149	0.4126	0.2414	0.9103	0.1241	0.8621	0.3793	0.4414	0.8483	0.8690	0.8690	0.8690	0.2249	0.4601	0.1513	0.3701	0.2597	0.2536	0.4417	0.4417	0.3926	0.3906	0.2287	0.5631	0.1451	0.4826	0.2871	0.2965	0.5347	0.5394	0.5016	0.5000	161.1973
0.3366	0.7366	0.2341	0.6634	0.4390	0.4439	0.6732	0.6439	0.6927	0.6976	0.1841	0.4825	0.1026	0.4009	0.2214	0.2354	0.4732	0.4918	0.4172	0.4172	0.2483	0.9103	0.1241	0.8690	0.3862	0.4621	0.8483	0.8759	0.8690	0.8690	0.2290	0.4622	0.1513	0.3722	0.2638	0.2556	0.4458	0.4417	0.3988	0.4008	0.2334	0.5647	0.1451	0.4858	0.2918	0.3028	0.5379	0.5410	0.5063	0.5079	167.5252
0.3512	0.7415	0.2341	0.6634	0.4390	0.4634	0.6732	0.6537	0.6927	0.6976	0.1888	0.4872	0.1096	0.4056	0.2261	0.2564	0.4755	0.5035	0.4196	0.4219	0.2483	0.9172	0.1241	0.8690	0.3931	0.5172	0.8483	0.8897	0.8759	0.8759	0.2393	0.4663	0.1575	0.3763	0.2658	0.2658	0.4479	0.4519	0.3988	0.4029	0.2413	0.5694	0.1498	0.4890	0.2950	0.3233	0.5394	0.5521	0.5079	0.5110	174.1016
0.3561	0.7463	0.2439	0.6732	0.4390	0.4634	0.6732	0.6537	0.6927	0.6976	0.1981	0.4918	0.1189	0.4056	0.2331	0.2634	0.4802	0.5082	0.4242	0.4242	0.2552	0.9172	0.1448	0.8759	0.3931	0.5241	0.8483	0.8897	0.8759	0.8759	0.2474	0.4724	0.1636	0.3783	0.2720	0.2699	0.4519	0.4560	0.4029	0.4049	0.2492	0.5741	0.1593	0.4921	0.2997	0.3281	0.5426	0.5552	0.5110	0.5126	180.9360
0.3610	0.7512	0.2488	0.6732	0.4390	0.4732	0.6732	0.6585	0.6927	0.6976	0.2098	0.5012	0.1259	0.4103	0.2331	0.2774	0.4895	0.5082	0.4266	0.4336	0.2690	0.9172	0.1448	0.8759	0.3931	0.5448	0.8552	0.8897	0.8759	0.8759	0.2556	0.4826	0.1718	0.3824	0.2720	0.2802	0.4581	0.4581	0.4049	0.4131	0.2587	0.5820	0.1656	0.4953	0.2997	0.3407	0.5489	0.5568	0.5126	0.5189	188.0388
0.3610	0.7561	0.2585	0.6732	0.4390	0.4780	0.6732	0.6683	0.6927	0.6976	0.2168	0.5035	0.1305	0.4126	0.2331	0.2844	0.4942	0.5128	0.4289	0.4382	0.2690	0.9241	0.1448	0.8828	0.3931	0.5586	0.8552	0.8966	0.8759	0.8759	0.2618	0.4847	0.1800	0.3824	0.2720	0.2843	0.4622	0.4642	0.4070	0.4172	0.2634	0.5852	0.1719	0.4968	0.2997	0.3470	0.5521	0.5631	0.5142	0.5221	195.4204
0.3707	0.7561	0.2634	0.6732	0.4390	0.4976	0.6780	0.6683	0.6927	0.6976	0.2238	0.5035	0.1305	0.4196	0.2354	0.2844	0.4965	0.5152	0.4312	0.4429	0.2690	0.9241	0.1448	0.8966	0.3931	0.5655	0.8621	0.8966	0.8759	0.8759	0.2720	0.4847	0.1820	0.3845	0.2740	0.2904	0.4642	0.4663	0.4090	0.4213	0.2713	0.5852	0.1735	0.5016	0.3013	0.3533	0.5552	0.5647	0.5158	0.5252	203.0918
0.3707	0.7561	0.2780	0.6732	0.4390	0.5073	0.6829	0.6732	0.7073	0.7122	0.2331	0.5128	0.1375	0.4219	0.2401	0.2867	0.4988	0.5245	0.4336	0.4499	0.2828	0.9241	0.1586	0.9034	0.3931	0.5793	0.8621	0.9034	0.8897	0.8897	0.2761	0.4928	0.1902	0.3845	0.2781	0.2924	0.4683	0.4744	0.4131	0.4294	0.2776	0.5915	0.1830	0.5032	0.3044	0.3580	0.5584	0.5726	0.5221	0.5347	211.0643
0.3902	0.7561	0.2878	0.6732	0.4390	0.5122	0.6878	0.6780	0.7122	0.7171	0.2471	0.5152	0.1492	0.4219	0.2471	0.2960	0.5058	0.5268	0.4359	0.4499	0.3103	0.9241	0.1724	0.9034	0.4069	0.5931	0.8621	0.9103	0.8966	0.8966	0.2883	0.4949	0.2004	0.3845	0.2802	0.2986	0.4765	0.4765	0.4151	0.4294	0.2934	0.5931	0.1940	0.5032	0.3091	0.3659	0.5647	0.5757	0.5252	0.5363	219.3497
0.3951	0.7561	0.2878	0.6732	0.4390	0.5171	0.6976	0.6780	0.7122	0.7171	0.2517	0.5175	0.1515	0.4219	0.2541	0.3124	0.5058	0.5291	0.4406	0.4545	0.3172	0.9241	0.1724	0.9034	0.4138	0.6138	0.8690	0.9103	0.8966	0.8966	0.2924	0.4969	0.2025	0.3845	0.2843	0.3088	0.4785	0.4785	0.4192	0.4335	0.2981	0.5946	0.1956	0.5032	0.3139	0.3785	0.5678	0.5773	0.5284	0.5394	227.9605
0.4000	0.7707	0.2927	0.6732	0.4390	0.5171	0.7024	0.6829	0.7171	0.7220	0.2541	0.5175	0.1538	0.4242	0.2541	0.3193	0.5128	0.5315	0.4499	0.4639	0.3241	0.9241	0.1724	0.9034	0.4138	0.6276	0.8759	0.9103	0.9034	0.9034	0.2945	0.5031	0.2065	0.3865	0.2843	0.3108	0.4847	0.4826	0.4274	0.4417	0.3013	0.5994	0.1987	0.5047	0.3139	0.3833	0.5741	0.5804	0.5363	0.5473	236.9092
0.4098	0.7707	0.2927	0.6732	0.4390	0.5317	0.7122	0.6927	0.7171	0.7220	0.2587	0.5198	0.1585	0.4242	0.2541	0.3287	0.5175	0.5315	0.4545	0.4662	0.3241	0.9310	0.1793	0.9034	0.4138	0.6552	0.8828	0.9241	0.9034	0.9103	0.3027	0.5031	0.2086	0.3865	0.2843	0.3170	0.4908	0.4826	0.4315	0.4417	0.3076	0.6009	0.2019	0.5047	0.3139	0.3943	0.5804	0.5836	0.5394	0.5489	246.2092
0.4244	0.7756	0.2976	0.6732	0.4390	0.5463	0.7171	0.6927	0.7171	0.7220	0.2751	0.5245	0.1678	0.4242	0.2541	0.3357	0.5175	0.5361	0.4592	0.4662	0.3379	0.9379	0.1931	0.9034	0.4138	0.6759	0.8828	0.9241	0.9034	0.9103	0.3190	0.5072	0.2147	0.3865	0.2843	0.3231	0.4928	0.4867	0.4356	0.4417	0.3233	0.6057	0.2098	0.5047	0.3139	0.4038	0.5820	0.5868	0.5426	0.5489	255.8744
0.4341	0.7805	0.3073	0.6780	0.4537	0.5561	0.7220	0.6976	0.7171	0.7268	0.2867	0.5268	0.1772	0.4266	0.2564	0.3427	0.5198	0.5408	0.4615	0.4662	0.3586	0.9379	0.2138	0.9103	0.4138	0.6759	0.8897	0.9241	0.9034	0.9103	0.3272	0.5112	0.2209	0.3885	0.2924	0.3333	0.4949	0.4928	0.4376	0.4438	0.3344	0.6088	0.2192	0.5079	0.3202	0.4117	0.5852	0.5915	0.5442	0.5505	265.9189
0.4488	0.7805	0.3073	0.6829	0.4585	0.5707	0.7268	0.6976	0.7171	0.7317	0.2914	0.5338	0.1841	0.4312	0.2564	0.3520	0.5221	0.5408	0.4639	0.4709	0.3724	0.9379	0.2207	0.9241	0.4138	0.6828	0.8897	0.9241	0.9034	0.9103	0.3333	0.5174	0.2249	0.3906	0.2945	0.3456	0.4990	0.4928	0.4397	0.4499	0.3423	0.6136	0.2240	0.5126	0.3218	0.4227	0.5883	0.5915	0.5457	0.5552	276.3577
0.4585	0.7854	0.3171	0.6829	0.4683	0.5854	0.7268	0.6976	0.7171	0.7317	0.2937	0.5385	0.1935	0.4359	0.2611	0.3543	0.5245	0.5431	0.4662	0.4779	0.3793	0.9448	0.2276	0.9241	0.4207	0.6897	0.8897	0.9241	0.9103	0.9172	0.3374	0.5215	0.2352	0.3947	0.3006	0.3517	0.5010	0.4949	0.4397	0.4540	0.3470	0.6183	0.2334	0.5158	0.3281	0.4290	0.5899	0.5931	0.5473	0.5599	287.2063
0.4585	0.7902	0.3171	0.6829	0.4683	0.5951	0.7268	0.6976	0.7171	0.7317	0.2984	0.5385	0.2005	0.4359	0.2611	0.3613	0.5268	0.5455	0.4709	0.4779	0.3862	0.9448	0.2345	0.9241	0.4207	0.6897	0.8897	0.9241	0.9103	0.9172	0.3395	0.5235	0.2393	0.3947	0.3006	0.3620	0.5031	0.4969	0.4438	0.4540	0.3502	0.6199	0.2382	0.5158	0.3281	0.4369	0.5915	0.5946	0.5505	0.5599	298.4808
0.4780	0.7951	0.3220	0.6878	0.4732	0.6049	0.7317	0.7024	0.7171	0.7317	0.3030	0.5385	0.2051	0.4382	0.2634	0.3706	0.5315	0.5478	0.4802	0.4848	0.3931	0.9448	0.2345	0.9241	0.4207	0.7172	0.9034	0.9379	0.9310	0.9379	0.3497	0.5256	0.2454	0.3988	0.3047	0.3661	0.5051	0.4969	0.4458	0.4540	0.3596	0.6215	0.2429	0.5189	0.3312	0.4464	0.5962	0.5978	0.5568	0.5647	310.1979
0.4780	0.8000	0.3220	0.6878	0.4780	0.6146	0.7415	0.7073	0.7171	0.7366	0.3054	0.5385	0.2145	0.4452	0.2634	0.3753	0.5338	0.5501	0.4825	0.4848	0.3931	0.9448	0.2621	0.9241	0.4207	0.7379	0.9034	0.9379	0.9310	0.9379	0.3517	0.5276	0.2454	0.4049	0.3067	0.3681	0.5112	0.5010	0.4479	0.4560	0.3612	0.6230	0.2492	0.5237	0.3328	0.4527	0.6009	0.6009	0.5584	0.5662	322.3749
0.4829	0.8049	0.3268	0.6976	0.4780	0.6146	0.7463	0.7073	0.7171	0.7366	0.3147	0.5408	0.2238	0.4499	0.2657	0.3846	0.5338	0.5524	0.4872	0.4872	0.3931	0.9448	0.2690	0.9241	0.4207	0.7379	0.9034	0.9379	0.9310	0.9379	0.3620	0.5317	0.2536	0.4131	0.3088	0.3763	0.5133	0.5031	0.4519	0.4581	0.3691	0.6262	0.2571	0.5300	0.3344	0.4590	0.6025	0.6025	0.5615	0.5678	335.0299
0.4878	0.8049	0.3366	0.6976	0.4829	0.6244	0.7512	0.7122	0.7220	0.7366	0.3240	0.5408	0.2308	0.4545	0.2657	0.3869	0.5361	0.5524	0.4872	0.4895	0.4000	0.9448	0.2759	0.9241	0.4207	0.7448	0.9034	0.9379	0.9310	0.9379	0.3701	0.5317	0.2618	0.4172	0.3108	0.3804	0.5174	0.5051	0.4540	0.4601	0.3770	0.6262	0.2650	0.5331	0.3360	0.4637	0.6057	0.6041	0.5631	0.5694	348.1818
0.4878	0.8049	0.3415	0.6976	0.4878	0.6244	0.7512	0.7220	0.7268	0.7366	0.3310	0.5478	0.2308	0.4545	0.2704	0.3916	0.5408	0.5571	0.4872	0.4895	0.4000	0.9517	0.2759	0.9241	0.4207	0.7448	0.9034	0.9379	0.9310	0.9379	0.3763	0.5358	0.2638	0.4172	0.3170	0.3845	0.5215	0.5133	0.4560	0.4601	0.3817	0.6309	0.2666	0.5331	0.3407	0.4669	0.6088	0.6104	0.5647	0.5694	361.8499
0.4878	0.8049	0.3415	0.6976	0.4927	0.6341	0.7512	0.7268	0.7268	0.7415	0.3357	0.5501	0.2354	0.4569	0.2774	0.4009	0.5431	0.5594	0.4872	0.4895	0.4000	0.9517	0.2828	0.9241	0.4207	0.7655	0.9034	0.9379	0.9310	0.9379	0.3804	0.5378	0.2658	0.4192	0.3252	0.3906	0.5235	0.5174	0.4560	0.4622	0.3849	0.6325	0.2697	0.5347	0.3470	0.4763	0.6104	0.6136	0.5647	0.5710	376.0545
0.4927	0.8098	0.3463	0.6976	0.4927	0.6439	0.7561	0.7268	0.7268	0.7463	0.3473	0.5524	0.2401	0.4615	0.2797	0.4079	0.5455	0.5641	0.4872	0.4918	0.4207	0.9517	0.2828	0.9241	0.4207	0.7724	0.9103	0.9379	0.9310	0.9379	0.3865	0.5419	0.2720	0.4233	0.3272	0.3988	0.5256	0.5215	0.4560	0.4663	0.3943	0.6356	0.2744	0.5379	0.3486	0.4842	0.6136	0.6167	0.5647	0.5741	390.8168
0.5073	0.8098	0.3610	0.6976	0.4976	0.6439	0.7561	0.7317	0.7268	0.7463	0.3520	0.5524	0.2471	0.4662	0.2821	0.4103	0.5478	0.5641	0.4895	0.4942	0.4345	0.9517	0.3034	0.9241	0.4276	0.7724	0.9172	0.9379	0.9310	0.9379	0.3926	0.5419	0.2781	0.4274	0.3292	0.4008	0.5256	0.5235	0.4581	0.4683	0.4022	0.6356	0.2839	0.5410	0.3517	0.4858	0.6151	0.6183	0.5662	0.5757	406.1586
0.5171	0.8098	0.3659	0.6976	0.5024	0.6488	0.7561	0.7415	0.7317	0.7463	0.3566	0.5548	0.2494	0.4685	0.2821	0.4149	0.5478	0.5641	0.4942	0.4965	0.4414	0.9517	0.3034	0.9241	0.4345	0.7793	0.9172	0.9379	0.9310	0.9379	0.3988	0.5440	0.2822	0.4294	0.3292	0.4049	0.5256	0.5276	0.4642	0.4703	0.4085	0.6372	0.2871	0.5426	0.3533	0.4905	0.6151	0.6215	0.5710	0.5773	422.1026
0.5268	0.8146	0.3659	0.6976	0.5024	0.6537	0.7561	0.7415	0.7317	0.7463	0.3590	0.5571	0.2517	0.4732	0.2821	0.4219	0.5478	0.5664	0.4942	0.4965	0.4552	0.9517	0.3034	0.9310	0.4345	0.7862	0.9172	0.9379	0.9310	0.9379	0.4008	0.5481	0.2843	0.4315	0.3292	0.4110	0.5256	0.5297	0.4642	0.4703	0.4132	0.6404	0.2886	0.5457	0.3533	0.4968	0.6151	0.6230	0.5710	0.5773	438.6726
0.5366	0.8146	0.3659	0.7024	0.5073	0.6585	0.7610	0.7463	0.7317	0.7463	0.3636	0.5618	0.2587	0.4732	0.2844	0.4289	0.5478	0.5688	0.4965	0.4965	0.4621	0.9517	0.3103	0.9310	0.4414	0.7931	0.9172	0.9379	0.9310	0.9379	0.4070	0.5521	0.2883	0.4335	0.3313	0.4172	0.5276	0.5337	0.4663	0.4703	0.4196	0.6435	0.2934	0.5473	0.3565	0.5032	0.6167	0.6262	0.5726	0.5773	455.8929
0.5561	0.8195	0.3707	0.7024	0.5073	0.6732	0.7610	0.7463	0.7366	0.7512	0.3660	0.5618	0.2634	0.4755	0.2867	0.4359	0.5524	0.5711	0.5035	0.4965	0.4759	0.9517	0.3103	0.9310	0.4414	0.7931	0.9172	0.9379	0.9379	0.9379	0.4131	0.5542	0.2945	0.4356	0.3333	0.4294	0.5317	0.5358	0.4724	0.4724	0.4274	0.6451	0.2981	0.5489	0.3580	0.5126	0.6199	0.6278	0.5789	0.5789	473.7893
0.5756	0.8195	0.3756	0.7073	0.5073	0.6732	0.7659	0.7463	0.7415	0.7512	0.3706	0.5618	0.2681	0.4755	0.2890	0.4382	0.5524	0.5734	0.5035	0.4988	0.5034	0.9517	0.3241	0.9310	0.4414	0.8000	0.9172	0.9379	0.9379	0.9379	0.4172	0.5542	0.2965	0.4376	0.3354	0.4294	0.5337	0.5378	0.4744	0.4744	0.4369	0.6451	0.3028	0.5505	0.3596	0.5142	0.6215	0.6293	0.5804	0.5804	492.3883
0.5756	0.8293	0.3756	0.7122	0.5122	0.6732	0.7659	0.7463	0.7463	0.7512	0.3706	0.5688	0.2751	0.4779	0.2890	0.4452	0.5524	0.5758	0.5082	0.4988	0.5034	0.9517	0.3310	0.9310	0.4414	0.8138	0.9172	0.9379	0.9379	0.9379	0.4172	0.5644	0.3006	0.4417	0.3374	0.4315	0.5337	0.5399	0.4806	0.4744	0.4369	0.6530	0.3076	0.5536	0.3612	0.5189	0.6215	0.6309	0.5852	0.5804	511.7173
0.5902	0.8293	0.3805	0.7122	0.5171	0.6732	0.7707	0.7463	0.7463	0.7561	0.3753	0.5688	0.2751	0.4802	0.2937	0.4569	0.5524	0.5758	0.5128	0.5035	0.5103	0.9517	0.3379	0.9310	0.4483	0.8345	0.9172	0.9379	0.9379	0.9379	0.4254	0.5644	0.3006	0.4438	0.3415	0.4356	0.5358	0.5399	0.4847	0.4806	0.4448	0.6530	0.3091	0.5552	0.3659	0.5268	0.6230	0.6309	0.5883	0.5852	531.8051
0.5951	0.8293	0.3854	0.7171	0.5171	0.6829	0.7707	0.7463	0.7463	0.7561	0.3776	0.5711	0.2774	0.4872	0.2960	0.4662	0.5548	0.5758	0.5152	0.5105	0.5172	0.9517	0.3448	0.9310	0.4483	0.8414	0.9172	0.9379	0.9379	0.9379	0.4274	0.5665	0.3027	0.4519	0.3436	0.4458	0.5378	0.5399	0.4867	0.4867	0.4479	0.6546	0.3123	0.5615	0.3675	0.5363	0.6246	0.6309	0.5899	0.5899	552.6815
0.6049	0.8341	0.3902	0.7220	0.5171	0.6878	0.7707	0.7463	0.7463	0.7561	0.3823	0.5711	0.2821	0.4895	0.2960	0.4709	0.5548	0.5781	0.5198	0.5105	0.5241	0.9517	0.3448	0.9310	0.4483	0.8483	0.9172	0.9379	0.9379	0.9379	0.4335	0.5685	0.3088	0.4560	0.3436	0.4499	0.5378	0.5419	0.4908	0.4867	0.4543	0.6562	0.3170	0.5647	0.3675	0.5410	0.6246	0.6325	0.5931	0.5899	574.3774
0.6098	0.8341	0.3902	0.7220	0.5171	0.6878	0.7707	0.7463	0.7463	0.7561	0.3869	0.5734	0.2867	0.4942	0.2984	0.4709	0.5594	0.5804	0.5221	0.5105	0.5241	0.9517	0.3517	0.9310	0.4483	0.8483	0.9172	0.9379	0.9379	0.9379	0.4397	0.5706	0.3108	0.4601	0.3456	0.4499	0.5419	0.5440	0.4928	0.4867	0.4590	0.6577	0.3202	0.5678	0.3691	0.5410	0.6278	0.6341	0.5946	0.5899	596.9250
0.6098	0.8341	0.4049	0.7268	0.5171	0.6878	0.7805	0.7463	0.7463	0.7561	0.3963	0.5734	0.2914	0.4965	0.3030	0.4802	0.5618	0.5804	0.5291	0.5175	0.5310	0.9517	0.3724	0.9310	0.4621	0.8552	0.9241	0.9379	0.9517	0.9517	0.4458	0.5706	0.3149	0.4642	0.3456	0.4560	0.5460	0.5440	0.4949	0.4888	0.4653	0.6577	0.3281	0.5710	0.3722	0.5473	0.6325	0.6341	0.5994	0.5946	620.3576
0.6195	0.8341	0.4049	0.7317	0.5171	0.7024	0.7805	0.7463	0.7463	0.7561	0.4009	0.5734	0.2914	0.5035	0.3077	0.4802	0.5618	0.5804	0.5315	0.5221	0.5448	0.9517	0.3724	0.9379	0.4759	0.8759	0.9241	0.9379	0.9517	0.9517	0.4499	0.5706	0.3149	0.4703	0.3456	0.4560	0.5460	0.5440	0.4969	0.4928	0.4716	0.6577	0.3281	0.5773	0.3754	0.5521	0.6325	0.6341	0.6009	0.5978	644.7102
0.6293	0.8341	0.4098	0.7317	0.5171	0.7073	0.7805	0.7463	0.7463	0.7561	0.4033	0.5758	0.2937	0.5035	0.3077	0.4825	0.5641	0.5828	0.5338	0.5245	0.5586	0.9517	0.3724	0.9379	0.4759	0.8828	0.9310	0.9379	0.9517	0.9517	0.4519	0.5726	0.3190	0.4703	0.3456	0.4581	0.5460	0.5460	0.4990	0.4949	0.4763	0.6593	0.3312	0.5773	0.3754	0.5552	0.6341	0.6356	0.6025	0.5994	670.0188
0.6390	0.8341	0.4195	0.7415	0.5171	0.7073	0.7854	0.7561	0.7512	0.7561	0.4033	0.5804	0.2960	0.5035	0.3077	0.4848	0.5664	0.5874	0.5361	0.5245	0.5655	0.9517	0.3724	0.9448	0.4759	0.8828	0.9310	0.9448	0.9517	0.9517	0.4540	0.5767	0.3252	0.4724	0.3456	0.4601	0.5501	0.5521	0.5031	0.4949	0.4795	0.6625	0.3360	0.5804	0.3754	0.5568	0.6372	0.6420	0.6057	0.5994	696.3208
0.6390	0.8341	0.4244	0.7512	0.5171	0.7073	0.7854	0.7610	0.7561	0.7561	0.4079	0.5828	0.3007	0.5035	0.3100	0.4872	0.5664	0.5897	0.5385	0.5291	0.5655	0.9517	0.3793	0.9448	0.4828	0.8828	0.9310	0.9448	0.9517	0.9517	0.4581	0.5787	0.3292	0.4765	0.3456	0.4622	0.5501	0.5562	0.5072	0.4990	0.4826	0.6640	0.3407	0.5836	0.3770	0.5584	0.6372	0.6451	0.6088	0.6025	723.6553
0.6537	0.8341	0.4293	0.7512	0.5171	0.7073	0.7854	0.7610	0.7610	0.7561	0.4149	0.5874	0.3100	0.5058	0.3124	0.4872	0.5688	0.5944	0.5408	0.5315	0.5862	0.9517	0.3793	0.9448	0.4828	0.8828	0.9310	0.9517	0.9517	0.9517	0.4642	0.5828	0.3395	0.4785	0.3476	0.4622	0.5521	0.5583	0.5112	0.5010	0.4921	0.6672	0.3486	0.5852	0.3785	0.5584	0.6388	0.6483	0.6120	0.6041	752.0629
0.6634	0.8341	0.4390	0.7512	0.5171	0.7073	0.7854	0.7659	0.7659	0.7610	0.4242	0.5874	0.3170	0.5082	0.3170	0.4942	0.5688	0.5944	0.5478	0.5338	0.6069	0.9517	0.3931	0.9448	0.4828	0.8897	0.9310	0.9586	0.9517	0.9517	0.4703	0.5828	0.3456	0.4806	0.3517	0.4663	0.5521	0.5583	0.5194	0.5051	0.5016	0.6672	0.3565	0.5868	0.3817	0.5631	0.6388	0.6498	0.6183	0.6073	781.5857
0.6634	0.8341	0.4390	0.7561	0.5171	0.7073	0.7854	0.7659	0.7659	0.7610	0.4312	0.5897	0.3170	0.5152	0.3170	0.4988	0.5688	0.5967	0.5478	0.5408	0.6138	0.9517	0.3931	0.9448	0.4828	0.8897	0.9310	0.9586	0.9517	0.9517	0.4744	0.5849	0.3456	0.4888	0.3517	0.4703	0.5521	0.5603	0.5194	0.5112	0.5063	0.6688	0.3565	0.5931	0.3817	0.5662	0.6388	0.6514	0.6183	0.6120	812.2674
0.6634	0.8341	0.4439	0.7561	0.5268	0.7073	0.7854	0.7659	0.7659	0.7659	0.4336	0.5944	0.3193	0.5175	0.3193	0.5035	0.5734	0.5967	0.5478	0.5408	0.6207	0.9517	0.4000	0.9448	0.4966	0.8897	0.9310	0.9586	0.9517	0.9517	0.4744	0.5890	0.3476	0.4908	0.3538	0.4744	0.5562	0.5603	0.5194	0.5133	0.5079	0.6719	0.3596	0.5946	0.3864	0.5694	0.6420	0.6514	0.6183	0.6136	844.1535
0.6634	0.8390	0.4488	0.7610	0.5268	0.7122	0.7854	0.7707	0.7659	0.7659	0.4429	0.5967	0.3263	0.5198	0.3193	0.5128	0.5758	0.5991	0.5501	0.5431	0.6345	0.9586	0.4000	0.9448	0.4966	0.8966	0.9310	0.9655	0.9517	0.9517	0.4785	0.5910	0.3558	0.4949	0.3538	0.4826	0.5583	0.5624	0.5215	0.5153	0.5142	0.6751	0.3659	0.5978	0.3864	0.5773	0.6435	0.6546	0.6199	0.6151	877.2913
0.6634	0.8390	0.4585	0.7610	0.5317	0.7122	0.7854	0.7707	0.7707	0.7659	0.4499	0.5967	0.3333	0.5245	0.3193	0.5128	0.5781	0.5991	0.5501	0.5455	0.6345	0.9586	0.4138	0.9517	0.5034	0.8966	0.9310	0.9655	0.9517	0.9517	0.4847	0.5910	0.3620	0.4969	0.3538	0.4826	0.5603	0.5624	0.5235	0.5174	0.5189	0.6751	0.3738	0.6009	0.3880	0.5773	0.6451	0.6546	0.6215	0.6167	911.7299
0.6683	0.8390	0.4634	0.7610	0.5317	0.7220	0.7854	0.7707	0.7707	0.7707	0.4522	0.5991	0.3357	0.5245	0.3193	0.5175	0.5804	0.5991	0.5501	0.5478	0.6345	0.9586	0.4138	0.9517	0.5034	0.9034	0.9310	0.9655	0.9517	0.9517	0.4888	0.5930	0.3661	0.4969	0.3538	0.4888	0.5624	0.5624	0.5235	0.5215	0.5221	0.6767	0.3770	0.6009	0.3880	0.5836	0.6467	0.6546	0.6215	0.6199	947.5205
0.6732	0.8390	0.4683	0.7610	0.5366	0.7268	0.7854	0.7756	0.7756	0.7707	0.4569	0.5991	0.3380	0.5245	0.3193	0.5221	0.5804	0.6037	0.5501	0.5478	0.6483	0.9586	0.4207	0.9517	0.5103	0.9034	0.9310	0.9655	0.9517	0.9517	0.4908	0.5930	0.3681	0.4969	0.3538	0.4949	0.5624	0.5685	0.5256	0.5215	0.5268	0.6767	0.3801	0.6009	0.3896	0.5883	0.6467	0.6593	0.6230	0.6199	984.7161
0.6780	0.8439	0.4780	0.7610	0.5415	0.7268	0.7854	0.7756	0.7756	0.7707	0.4615	0.6037	0.3403	0.5291	0.3217	0.5268	0.5804	0.6037	0.5524	0.5501	0.6621	0.9586	0.4414	0.9517	0.5172	0.9034	0.9310	0.9655	0.9517	0.9517	0.4928	0.5992	0.3681	0.5010	0.3558	0.4990	0.5624	0.5685	0.5276	0.5235	0.5315	0.6814	0.3849	0.6041	0.3927	0.5915	0.6467	0.6593	0.6246	0.6215	1023.3718
0.6878	0.8439	0.4780	0.7610	0.5415	0.7317	0.7854	0.7756	0.7756	0.7707	0.4685	0.6037	0.3403	0.5338	0.3240	0.5315	0.5874	0.6037	0.5548	0.5524	0.6759	0.9586	0.4414	0.9517	0.5241	0.9103	0.9310	0.9655	0.9517	0.9517	0.4990	0.5992	0.3681	0.5051	0.3558	0.5031	0.5685	0.5685	0.5297	0.5256	0.5394	0.6814	0.3849	0.6073	0.3943	0.5962	0.6514	0.6593	0.6262	0.6230	1063.5450
0.6878	0.8439	0.4878	0.7610	0.5415	0.7366	0.7854	0.7756	0.7756	0.7707	0.4755	0.6061	0.3520	0.5361	0.3263	0.5338	0.5897	0.6037	0.5594	0.5524	0.6759	0.9586	0.4483	0.9517	0.5310	0.9172	0.9310	0.9655	0.9517	0.9517	0.5051	0.6012	0.3804	0.5072	0.3558	0.5051	0.5706	0.5685	0.5337	0.5256	0.5442	0.6830	0.3959	0.6088	0.3959	0.5994	0.6530	0.6593	0.6293	0.6230	1105.2951
0.6927	0.8537	0.4927	0.7659	0.5463	0.7463	0.7902	0.7756	0.7756	0.7707	0.4802	0.6131	0.3543	0.5385	0.3263	0.5338	0.5897	0.6061	0.5641	0.5524	0.6759	0.9586	0.4483	0.9517	0.5379	0.9241	0.9310	0.9655	0.9517	0.9517	0.5112	0.6115	0.3845	0.5112	0.3558	0.5072	0.5726	0.5706	0.5378	0.5256	0.5489	0.6909	0.3991	0.6120	0.3975	0.6025	0.6546	0.6609	0.6325	0.6230	1148.6843
0.6927	0.8585	0.4927	0.7659	0.5512	0.7561	0.7902	0.7756	0.7756	0.7707	0.4848	0.6200	0.3636	0.5408	0.3287	0.5361	0.5921	0.6131	0.5734	0.5594	0.6759	0.9586	0.4621	0.9517	0.5517	0.9310	0.9310	0.9655	0.9517	0.9517	0.5153	0.6196	0.3885	0.5133	0.3558	0.5112	0.5746	0.5767	0.5460	0.5317	0.5521	0.6972	0.4054	0.6136	0.4006	0.6073	0.6562	0.6656	0.6388	0.6278	1193.7766
0.6976	0.8585	0.5024	0.7659	0.5512	0.7659	0.7902	0.7756	0.7756	0.7707	0.4872	0.6200	0.3683	0.5408	0.3287	0.5361	0.5944	0.6154	0.5734	0.5641	0.6759	0.9586	0.4621	0.9517	0.5517	0.9310	0.9310	0.9655	0.9517	0.9517	0.5194	0.6196	0.3967	0.5133	0.3558	0.5153	0.5767	0.5787	0.5460	0.5358	0.5552	0.6972	0.4117	0.6136	0.4006	0.6104	0.6577	0.6672	0.6388	0.6309	1240.6392
0.6976	0.8585	0.5122	0.7707	0.5512	0.7659	0.7902	0.7756	0.7805	0.7707	0.4895	0.6200	0.3730	0.5408	0.3287	0.5361	0.5944	0.6177	0.5734	0.5641	0.6828	0.9586	0.4690	0.9586	0.5517	0.9310	0.9310	0.9655	0.9517	0.9517	0.5194	0.6196	0.4029	0.5133	0.3558	0.5153	0.5767	0.5808	0.5481	0.5358	0.5568	0.6972	0.4180	0.6151	0.4006	0.6104	0.6577	0.6688	0.6404	0.6309	1289.3413
0.7024	0.8634	0.5122	0.7756	0.5512	0.7659	0.7902	0.7756	0.7805	0.7756	0.4942	0.6200	0.3776	0.5408	0.3287	0.5385	0.5991	0.6200	0.5734	0.5641	0.6966	0.9586	0.4759	0.9586	0.5517	0.9310	0.9310	0.9655	0.9517	0.9517	0.5215	0.6217	0.4049	0.5153	0.3558	0.5174	0.5808	0.5828	0.5481	0.5378	0.5615	0.6987	0.4211	0.6167	0.4006	0.6120	0.6609	0.6703	0.6404	0.6325	1339.9553
0.7073	0.8634	0.5122	0.7756	0.5561	0.7659	0.7902	0.7756	0.7805	0.7756	0.5012	0.6200	0.3823	0.5408	0.3287	0.5408	0.5991	0.6200	0.5781	0.5641	0.7034	0.9586	0.4759	0.9586	0.5517	0.9310	0.9310	0.9655	0.9517	0.9517	0.5276	0.6217	0.4090	0.5153	0.3579	0.5194	0.5808	0.5828	0.5521	0.5378	0.5678	0.6987	0.4243	0.6167	0.4022	0.6136	0.6609	0.6703	0.6435	0.6325	1392.5561
0.7122	0.8683	0.5171	0.7756	0.5610	0.7659	0.7951	0.7805	0.7805	0.7756	0.5035	0.6200	0.3846	0.5431	0.3287	0.5431	0.5991	0.6200	0.5781	0.5664	0.7103	0.9586	0.4759	0.9586	0.5517	0.9379	0.9310	0.9655	0.9517	0.9517	0.5297	0.6237	0.4131	0.5174	0.3599	0.5194	0.5828	0.5849	0.5521	0.5399	0.5710	0.7003	0.4274	0.6183	0.4038	0.6151	0.6625	0.6719	0.6435	0.6341	1447.2219
0.7171	0.8683	0.5317	0.7805	0.5610	0.7659	0.7951	0.7854	0.7805	0.7756	0.5058	0.6224	0.3893	0.5455	0.3310	0.5431	0.5991	0.6224	0.5804	0.5664	0.7241	0.9586	0.4828	0.9586	0.5517	0.9379	0.9310	0.9655	0.9517	0.9517	0.5297	0.6258	0.4213	0.5215	0.3620	0.5194	0.5828	0.5890	0.5542	0.5399	0.5741	0.7019	0.4353	0.6215	0.4054	0.6151	0.6625	0.6751	0.6451	0.6341	1504.0336
0.7366	0.8683	0.5366	0.7854	0.5610	0.7659	0.7951	0.7854	0.7805	0.7805	0.5175	0.6247	0.3939	0.5455	0.3310	0.5455	0.6014	0.6224	0.5828	0.5664	0.7517	0.9655	0.4966	0.9586	0.5517	0.9379	0.9310	0.9655	0.9517	0.9517	0.5399	0.6258	0.4233	0.5235	0.3620	0.5215	0.5849	0.5890	0.5562	0.5419	0.5883	0.7035	0.4401	0.6230	0.4054	0.6167	0.6640	0.6751	0.6467	0.6356	1563.0754
0.7512	0.8683	0.5366	0.7854	0.5659	0.7659	0.7951	0.7854	0.7805	0.7805	0.5221	0.6247	0.3939	0.5478	0.3333	0.5455	0.6014	0.6247	0.5828	0.5688	0.7586	0.9655	0.4966	0.9586	0.5517	0.9379	0.9310	0.9655	0.9517	0.9517	0.5481	0.6258	0.4233	0.5256	0.3661	0.5215	0.5849	0.5910	0.5562	0.5440	0.5962	0.7035	0.4401	0.6246	0.4085	0.6167	0.6640	0.6767	0.6467	0.6372	1624.4350
0.7561	0.8683	0.5366	0.7854	0.5659	0.7659	0.7951	0.7902	0.7805	0.7805	0.5268	0.6270	0.3986	0.5478	0.3333	0.5455	0.6037	0.6294	0.5828	0.5734	0.7586	0.9655	0.5103	0.9586	0.5517	0.9379	0.9310	0.9655	0.9517	0.9517	0.5542	0.6278	0.4233	0.5256	0.3661	0.5215	0.5869	0.5971	0.5562	0.5481	0.6009	0.7050	0.4432	0.6246	0.4085	0.6167	0.6656	0.6814	0.6467	0.6404	1688.2033
0.7610	0.8683	0.5415	0.7854	0.5707	0.7659	0.7951	0.7902	0.7805	0.7854	0.5291	0.6317	0.4079	0.5501	0.3333	0.5524	0.6037	0.6294	0.5851	0.5734	0.7655	0.9655	0.5241	0.9586	0.5586	0.9379	0.9310	0.9655	0.9517	0.9517	0.5562	0.6319	0.4294	0.5276	0.3661	0.5276	0.5869	0.5971	0.5583	0.5501	0.6041	0.7082	0.4511	0.6262	0.4101	0.6215	0.6656	0.6814	0.6483	0.6420	1754.4749
0.7659	0.8683	0.5463	0.7854	0.5707	0.7659	0.7951	0.7902	0.7805	0.7854	0.5338	0.6317	0.4126	0.5524	0.3380	0.5524	0.6107	0.6317	0.5851	0.5734	0.7724	0.9655	0.5310	0.9586	0.5586	0.9379	0.9310	0.9655	0.9517	0.9517	0.5603	0.6319	0.4335	0.5297	0.3701	0.5276	0.5930	0.5992	0.5583	0.5501	0.6088	0.7082	0.4558	0.6278	0.4132	0.6215	0.6703	0.6830	0.6483	0.6420	1823.3480
0.7707	0.8732	0.5512	0.7854	0.5707	0.7659	0.8000	0.7902	0.7805	0.7854	0.5361	0.6364	0.4149	0.5524	0.3427	0.5548	0.6131	0.6340	0.5851	0.5734	0.7724	0.9655	0.5448	0.9586	0.5586	0.9379	0.9310	0.9655	0.9517	0.9517	0.5644	0.6380	0.4335	0.5297	0.3742	0.5297	0.5971	0.6012	0.5583	0.5501	0.6120	0.7129	0.4590	0.6278	0.4164	0.6230	0.6735	0.6845	0.6483	0.6420	1894.9248
0.7707	0.8732	0.5512	0.7854	0.5707	0.7659	0.8000	0.7902	0.7805	0.7902	0.5431	0.6364	0.4219	0.5524	0.3427	0.5548	0.6154	0.6340	0.5897	0.5758	0.7793	0.9655	0.5517	0.9586	0.5586	0.9379	0.9310	0.9655	0.9517	0.9517	0.5685	0.6380	0.4376	0.5297	0.3742	0.5297	0.5992	0.6012	0.5624	0.5542	0.6167	0.7129	0.4637	0.6278	0.4164	0.6230	0.6751	0.6845	0.6514	0.6451	1969.3113
0.7756	0.8732	0.5512	0.7854	0.5707	0.7659	0.8000	0.7902	0.7854	0.7902	0.5478	0.6364	0.4289	0.5548	0.3450	0.5548	0.6154	0.6340	0.5897	0.5758	0.7862	0.9655	0.5586	0.9586	0.5655	0.9379	0.9310	0.9655	0.9517	0.9517	0.5726	0.6380	0.4417	0.5317	0.3742	0.5297	0.5992	0.6012	0.5644	0.5542	0.6215	0.7129	0.4685	0.6293	0.4180	0.6230	0.6751	0.6845	0.6530	0.6451	2046.6180
0.7805	0.8732	0.5610	0.7854	0.5756	0.7659	0.8000	0.7902	0.7854	0.7902	0.5501	0.6364	0.4336	0.5548	0.3450	0.5571	0.6154	0.6364	0.5897	0.5781	0.8000	0.9655	0.5655	0.9586	0.5655	0.9379	0.9310	0.9655	0.9517	0.9517	0.5726	0.6380	0.4479	0.5317	0.3763	0.5317	0.5992	0.6033	0.5644	0.5562	0.6246	0.7129	0.4748	0.6293	0.4196	0.6246	0.6751	0.6861	0.6530	0.6467	2126.9594
0.7805	0.8732	0.5610	0.7854	0.5756	0.7707	0.8000	0.7902	0.7902	0.7902	0.5571	0.6387	0.4336	0.5548	0.3450	0.5571	0.6154	0.6387	0.5921	0.5781	0.8069	0.9655	0.5655	0.9586	0.5655	0.9379	0.9310	0.9655	0.9517	0.9517	0.5767	0.6401	0.4479	0.5317	0.3763	0.5337	0.5992	0.6053	0.5685	0.5562	0.6293	0.7145	0.4748	0.6293	0.4196	0.6262	0.6751	0.6877	0.6562	0.6467	2210.4546
0.7854	0.8732	0.5659	0.7854	0.5756	0.7707	0.8000	0.7902	0.7951	0.7902	0.5594	0.6410	0.4406	0.5571	0.3450	0.5571	0.6177	0.6387	0.5921	0.5804	0.8138	0.9655	0.5655	0.9586	0.5655	0.9379	0.9310	0.9655	0.9517	0.9517	0.5787	0.6421	0.4560	0.5337	0.3763	0.5337	0.6012	0.6053	0.5706	0.5583	0.6325	0.7161	0.4811	0.6309	0.4196	0.6262	0.6767	0.6877	0.6577	0.6483	2297.2275
0.7854	0.8732	0.5707	0.7854	0.5805	0.7707	0.8000	0.7902	0.7951	0.7902	0.5664	0.6434	0.4429	0.5641	0.3450	0.5571	0.6177	0.6410	0.5944	0.5874	0.8138	0.9655	0.5655	0.9586	0.5655	0.9379	0.9310	0.9655	0.9517	0.9517	0.5849	0.6442	0.4601	0.5399	0.3783	0.5337	0.6012	0.6074	0.5726	0.5644	0.6372	0.7177	0.4842	0.6356	0.4211	0.6262	0.6767	0.6893	0.6593	0.6530	2387.4068
0.7951	0.8732	0.5707	0.7902	0.5805	0.7707	0.8000	0.7902	0.7951	0.7902	0.5664	0.6434	0.4452	0.5688	0.3450	0.5571	0.6177	0.6410	0.5944	0.5921	0.8207	0.9655	0.5655	0.9586	0.5655	0.9379	0.9310	0.9655	0.9517	0.9517	0.5869	0.6442	0.4622	0.5460	0.3783	0.5337	0.6012	0.6074	0.5726	0.5685	0.6404	0.7177	0.4858	0.6404	0.4211	0.6262	0.6767	0.6893	0.6593	0.6562	2481.1261
0.8049	0.8732	0.5756	0.7902	0.5805	0.7707	0.8000	0.7902	0.7951	0.7902	0.5664	0.6434	0.4499	0.5711	0.3450	0.5571	0.6177	0.6410	0.5944	0.5921	0.8276	0.9655	0.5655	0.9586	0.5655	0.9379	0.9310	0.9655	0.9517	0.9517	0.5890	0.6442	0.4683	0.5481	0.3783	0.5337	0.6012	0.6074	0.5726	0.5685	0.6435	0.7177	0.4905	0.6420	0.4211	0.6262	0.6767	0.6893	0.6593	0.6562	2578.5244
0.8049	0.8780	0.5756	0.7902	0.5805	0.7707	0.8000	0.7902	0.8000	0.7902	0.5664	0.6457	0.4499	0.5758	0.3450	0.5571	0.6177	0.6410	0.6014	0.5944	0.8276	0.9724	0.5655	0.9586	0.5655	0.9379	0.9310	0.9655	0.9517	0.9517	0.5890	0.6462	0.4683	0.5521	0.3783	0.5337	0.6012	0.6074	0.5808	0.5706	0.6435	0.7208	0.4905	0.6451	0.4211	0.6262	0.6767	0.6893	0.6656	0.6577	2679.7461
0.8049	0.8780	0.5756	0.7951	0.5854	0.7707	0.8000	0.7902	0.8000	0.7951	0.5664	0.6480	0.4545	0.5804	0.3450	0.5594	0.6177	0.6410	0.6014	0.5967	0.8276	0.9724	0.5724	0.9586	0.5655	0.9379	0.9310	0.9655	0.9517	0.9517	0.5890	0.6483	0.4703	0.5583	0.3804	0.5358	0.6012	0.6074	0.5808	0.5746	0.6435	0.7224	0.4937	0.6498	0.4227	0.6278	0.6767	0.6893	0.6656	0.6609	2784.9414
0.8049	0.8829	0.5854	0.7951	0.5854	0.7707	0.8000	0.7902	0.8000	0.7951	0.5734	0.6480	0.4569	0.5804	0.3497	0.5594	0.6177	0.6457	0.6037	0.5991	0.8345	0.9724	0.5793	0.9586	0.5655	0.9379	0.9310	0.9655	0.9517	0.9517	0.5930	0.6503	0.4744	0.5583	0.3845	0.5358	0.6012	0.6115	0.5828	0.5767	0.6483	0.7240	0.4984	0.6498	0.4259	0.6278	0.6767	0.6924	0.6672	0.6625	2894.2661
0.8146	0.8829	0.5902	0.7951	0.5854	0.7707	0.8000	0.7902	0.8049	0.8049	0.5804	0.6480	0.4592	0.5804	0.3497	0.5594	0.6177	0.6457	0.6037	0.5991	0.8552	0.9724	0.5862	0.9586	0.5655	0.9379	0.9310	0.9655	0.9517	0.9517	0.5971	0.6503	0.4765	0.5583	0.3845	0.5358	0.6012	0.6115	0.5849	0.5808	0.6562	0.7240	0.5016	0.6498	0.4259	0.6278	0.6767	0.6924	0.6688	0.6656	3007.8825
0.8146	0.8829	0.5951	0.7951	0.5854	0.7707	0.8000	0.7902	0.8049	0.8049	0.5804	0.6480	0.4615	0.5828	0.3497	0.5594	0.6224	0.6480	0.6084	0.6037	0.8552	0.9724	0.5931	0.9586	0.5655	0.9379	0.9379	0.9655	0.9517	0.9517	0.5971	0.6503	0.4785	0.5603	0.3845	0.5358	0.6033	0.6135	0.5890	0.5849	0.6562	0.7240	0.5047	0.6514	0.4259	0.6278	0.6798	0.6940	0.6719	0.6688	3125.9590
0.8146	0.8829	0.5951	0.8000	0.5902	0.7707	0.8000	0.7902	0.8049	0.8049	0.5851	0.6480	0.4615	0.5828	0.3520	0.5594	0.6224	0.6527	0.6084	0.6084	0.8552	0.9724	0.5931	0.9586	0.5724	0.9379	0.9379	0.9655	0.9517	0.9517	0.6012	0.6503	0.4785	0.5624	0.3865	0.5358	0.6033	0.6176	0.5890	0.5890	0.6593	0.7240	0.5047	0.6530	0.4290	0.6278	0.6798	0.6972	0.6719	0.6719	3248.6707
0.8146	0.8878	0.6000	0.8000	0.5902	0.7707	0.8000	0.7902	0.8098	0.8049	0.5874	0.6527	0.4662	0.5828	0.3520	0.5594	0.6224	0.6527	0.6131	0.6107	0.8552	0.9724	0.6000	0.9586	0.5724	0.9379	0.9379	0.9655	0.9517	0.9517	0.6033	0.6564	0.4826	0.5624	0.3865	0.5358	0.6033	0.6176	0.5951	0.5910	0.6609	0.7287	0.5095	0.6530	0.4290	0.6278	0.6798	0.6972	0.6767	0.6735	3376.1994
0.8293	0.8878	0.6000	0.8000	0.5902	0.7707	0.8000	0.7902	0.8098	0.8049	0.5921	0.6550	0.4685	0.5828	0.3520	0.5594	0.6247	0.6527	0.6154	0.6107	0.8621	0.9724	0.6069	0.9586	0.5724	0.9379	0.9379	0.9655	0.9517	0.9517	0.6115	0.6585	0.4826	0.5624	0.3865	0.5358	0.6053	0.6176	0.5971	0.5910	0.6688	0.7303	0.5110	0.6530	0.4290	0.6278	0.6814	0.6972	0.6782	0.6735	3508.7345
0.8390	0.8878	0.6000	0.8000	0.5951	0.7707	0.8000	0.7902	0.8146	0.8049	0.5967	0.6573	0.4732	0.5828	0.3543	0.5618	0.6247	0.6527	0.6154	0.6107	0.8690	0.9724	0.6069	0.9586	0.5724	0.9379	0.9379	0.9655	0.9517	0.9517	0.6176	0.6605	0.4867	0.5624	0.3906	0.5378	0.6053	0.6176	0.5992	0.5910	0.6751	0.7319	0.5142	0.6530	0.4322	0.6293	0.6814	0.6972	0.6798	0.6735	3646.4722
0.8488	0.8878	0.6098	0.8000	0.5951	0.7707	0.8000	0.7902	0.8146	0.8098	0.5967	0.6573	0.4732	0.5828	0.3543	0.5618	0.6247	0.6527	0.6177	0.6107	0.8690	0.9724	0.6207	0.9586	0.5724	0.9379	0.9379	0.9655	0.9517	0.9586	0.6217	0.6605	0.4867	0.5624	0.3906	0.5378	0.6053	0.6176	0.6012	0.5910	0.6782	0.7319	0.5174	0.6530	0.4322	0.6293	0.6814	0.6972	0.6814	0.6751	3789.6170
0.8488	0.8878	0.6098	0.8000	0.5951	0.7707	0.8049	0.7902	0.8146	0.8146	0.6014	0.6620	0.4779	0.5828	0.3566	0.5618	0.6247	0.6527	0.6177	0.6131	0.8690	0.9724	0.6276	0.9586	0.5724	0.9379	0.9379	0.9655	0.9517	0.9586	0.6258	0.6646	0.4888	0.5624	0.3926	0.5378	0.6074	0.6176	0.6012	0.5951	0.6814	0.7350	0.5205	0.6530	0.4338	0.6293	0.6830	0.6972	0.6814	0.6782	3938.3810
0.8488	0.8878	0.6195	0.8000	0.5951	0.7707	0.8049	0.7902	0.8146	0.8146	0.6014	0.6620	0.4825	0.5874	0.3566	0.5618	0.6270	0.6527	0.6177	0.6177	0.8690	0.9724	0.6414	0.9586	0.5724	0.9379	0.9379	0.9655	0.9517	0.9586	0.6258	0.6646	0.4928	0.5665	0.3926	0.5378	0.6094	0.6176	0.6012	0.5992	0.6814	0.7350	0.5268	0.6562	0.4338	0.6293	0.6845	0.6972	0.6814	0.6814	4092.9848
0.8488	0.8878	0.6293	0.8000	0.5951	0.7707	0.8049	0.7902	0.8146	0.8146	0.6037	0.6667	0.4872	0.5897	0.3590	0.5618	0.6294	0.6550	0.6177	0.6200	0.8690	0.9724	0.6621	0.9586	0.5724	0.9379	0.9379	0.9655	0.9517	0.9586	0.6278	0.6687	0.4949	0.5685	0.3947	0.5378	0.6115	0.6196	0.6012	0.6012	0.6830	0.7382	0.5331	0.6577	0.4353	0.6293	0.6861	0.6987	0.6814	0.6830	4253.6577
0.8537	0.8878	0.6293	0.8098	0.5951	0.7707	0.8049	0.7902	0.8146	0.8146	0.6084	0.6690	0.4918	0.5944	0.3613	0.5618	0.6294	0.6550	0.6200	0.6200	0.8759	0.9724	0.6621	0.9586	0.5724	0.9379	0.9379	0.9655	0.9517	0.9586	0.6319	0.6708	0.4990	0.5767	0.3967	0.5378	0.6115	0.6196	0.6033	0.6012	0.6877	0.7397	0.5363	0.6640	0.4369	0.6293	0.6861	0.6987	0.6830	0.6830	4420.6380
0.8537	0.8878	0.6341	0.8098	0.6000	0.7707	0.8049	0.7902	0.8146	0.8146	0.6131	0.6713	0.4942	0.5944	0.3613	0.5618	0.6294	0.6573	0.6200	0.6224	0.8759	0.9724	0.6621	0.9586	0.5793	0.9379	0.9379	0.9655	0.9517	0.9586	0.6360	0.6728	0.5031	0.5767	0.3967	0.5378	0.6115	0.6217	0.6033	0.6033	0.6909	0.7413	0.5394	0.6640	0.4385	0.6293	0.6861	0.7003	0.6830	0.6845	4594.1731
0.8537	0.8878	0.6390	0.8098	0.6000	0.7707	0.8049	0.7902	0.8146	0.8146	0.6177	0.6737	0.4988	0.6014	0.3636	0.5618	0.6294	0.6573	0.6224	0.6224	0.8759	0.9793	0.6690	0.9586	0.5793	0.9379	0.9379	0.9655	0.9517	0.9586	0.6401	0.6728	0.5072	0.5828	0.3988	0.5378	0.6115	0.6217	0.6053	0.6033	0.6940	0.7429	0.5442	0.6688	0.4401	0.6293	0.6861	0.7003	0.6845	0.6845	4774.5205
0.8585	0.8878	0.6390	0.8098	0.6000	0.7707	0.8049	0.7902	0.8195	0.8146	0.6177	0.6737	0.5035	0.6037	0.3636	0.5641	0.6294	0.6573	0.6247	0.6224	0.8759	0.9793	0.6759	0.9586	0.5793	0.9379	0.9379	0.9655	0.9517	0.9586	0.6421	0.6728	0.5092	0.5849	0.3988	0.5399	0.6115	0.6217	0.6094	0.6033	0.6956	0.7429	0.5473	0.6703	0.4401	0.6309	0.6861	0.7003	0.6877	0.6845	4961.9476
0.8585	0.8878	0.6390	0.8098	0.6000	0.7707	0.8049	0.7902	0.8195	0.8146	0.6224	0.6737	0.5035	0.6037	0.3636	0.5641	0.6294	0.6573	0.6247	0.6247	0.8897	0.9793	0.6759	0.9586	0.5793	0.9379	0.9379	0.9655	0.9517	0.9586	0.6421	0.6728	0.5092	0.5849	0.3988	0.5399	0.6115	0.6217	0.6094	0.6053	0.6987	0.7429	0.5473	0.6703	0.4401	0.6309	0.6861	0.7003	0.6877	0.6861	5156.7322
0.8585	0.8878	0.6390	0.8098	0.6049	0.7707	0.8049	0.7902	0.8195	0.8146	0.6294	0.6760	0.5035	0.6037	0.3636	0.5641	0.6294	0.6573	0.6317	0.6247	0.8897	0.9793	0.6759	0.9586	0.5862	0.9379	0.9379	0.9655	0.9517	0.9586	0.6483	0.6748	0.5092	0.5849	0.3988	0.5399	0.6115	0.6217	0.6155	0.6053	0.7035	0.7445	0.5473	0.6703	0.4416	0.6309	0.6861	0.7003	0.6924	0.6861	5359.1633
0.8683	0.8878	0.6439	0.8195	0.6049	0.7707	0.8049	0.7902	0.8195	0.8146	0.6340	0.6760	0.5058	0.6037	0.3636	0.5641	0.6294	0.6573	0.6317	0.6294	0.8966	0.9793	0.6759	0.9586	0.5862	0.9379	0.9379	0.9655	0.9517	0.9655	0.6544	0.6748	0.5133	0.5890	0.3988	0.5399	0.6115	0.6217	0.6155	0.6074	0.7098	0.7445	0.5505	0.6735	0.4416	0.6309	0.6861	0.7003	0.6924	0.6893	5569.5409
0.8683	0.8927	0.6439	0.8195	0.6049	0.7707	0.8049	0.7902	0.8195	0.8146	0.6364	0.6760	0.5082	0.6037	0.3636	0.5641	0.6294	0.6573	0.6317	0.6294	0.9034	0.9862	0.6759	0.9586	0.5862	0.9379	0.9379	0.9655	0.9517	0.9655	0.6544	0.6748	0.5153	0.5890	0.3988	0.5399	0.6115	0.6217	0.6155	0.6074	0.7114	0.7461	0.5521	0.6735	0.4416	0.6309	0.6861	0.7003	0.6924	0.6893	5788.1770
0.8683	0.8927	0.6439	0.8195	0.6049	0.7707	0.8049	0.7902	0.8195	0.8146	0.6364	0.6783	0.5152	0.6061	0.3660	0.5641	0.6294	0.6573	0.6317	0.6294	0.9034	0.9862	0.6759	0.9586	0.5862	0.9379	0.9379	0.9655	0.9517	0.9655	0.6544	0.6769	0.5215	0.5910	0.4008	0.5399	0.6115	0.6217	0.6155	0.6074	0.7114	0.7476	0.5568	0.6751	0.4432	0.6309	0.6861	0.7003	0.6924	0.6893	6015.3959
0.8683	0.8927	0.6537	0.8195	0.6098	0.7756	0.8049	0.7902	0.8195	0.8146	0.6364	0.6783	0.5152	0.6061	0.3660	0.5641	0.6294	0.6573	0.6340	0.6340	0.9034	0.9862	0.6828	0.9586	0.5862	0.9379	0.9379	0.9655	0.9517	0.9655	0.6544	0.6769	0.5235	0.5910	0.4029	0.5419	0.6115	0.6217	0.6176	0.6115	0.7114	0.7476	0.5599	0.6751	0.4448	0.6325	0.6861	0.7003	0.6940	0.6924	6251.5344
0.8683	0.8927	0.6585	0.8195	0.6098	0.7756	0.8049	0.7902	0.8244	0.8146	0.6364	0.6783	0.5221	0.6084	0.3660	0.5641	0.6294	0.6573	0.6340	0.6364	0.9034	0.9862	0.6828	0.9586	0.5862	0.9379	0.9379	0.9655	0.9517	0.9655	0.6544	0.6769	0.5317	0.5930	0.4029	0.5419	0.6115	0.6217	0.6196	0.6135	0.7114	0.7476	0.5662	0.6767	0.4448	0.6325	0.6861	0.7003	0.6956	0.6940	6496.9426
0.8683	0.8927	0.6585	0.8195	0.6098	0.7756	0.8049	0.7951	0.8244	0.8146	0.6387	0.6807	0.5291	0.6131	0.3683	0.5641	0.6317	0.6597	0.6340	0.6387	0.9103	0.9862	0.6966	0.9586	0.5862	0.9379	0.9379	0.9724	0.9517	0.9655	0.6544	0.6789	0.5337	0.5971	0.4049	0.5419	0.6135	0.6237	0.6196	0.6155	0.7129	0.7492	0.5710	0.6798	0.4464	0.6325	0.6877	0.7035	0.6956	0.6956	6751.9845
0.8732	0.8927	0.6585	0.8195	0.6098	0.7756	0.8049	0.7951	0.8244	0.8146	0.6387	0.6830	0.5291	0.6154	0.3683	0.5641	0.6317	0.6620	0.6364	0.6410	0.9103	0.9862	0.6966	0.9586	0.5862	0.9379	0.9379	0.9724	0.9517	0.9655	0.6564	0.6810	0.5337	0.5992	0.4049	0.5419	0.6135	0.6258	0.6217	0.6176	0.7145	0.7508	0.5710	0.6814	0.4464	0.6325	0.6877	0.7050	0.6972	0.6972	7017.0383
0.8732	0.8927	0.6585	0.8195	0.6146	0.7756	0.8049	0.8000	0.8244	0.8195	0.6410	0.6853	0.5338	0.6177	0.3683	0.5641	0.6317	0.6667	0.6387	0.6457	0.9172	0.9862	0.7034	0.9586	0.5862	0.9379	0.9379	0.9724	0.9517	0.9655	0.6564	0.6830	0.5358	0.6012	0.4070	0.5419	0.6135	0.6319	0.6237	0.6237	0.7161	0.7524	0.5741	0.6830	0.4479	0.6325	0.6877	0.7098	0.6987	0.7019	7292.4969
0.8732	0.8976	0.6634	0.8244	0.6146	0.7756	0.8049	0.8000	0.8244	0.8195	0.6410	0.6853	0.5361	0.6177	0.3683	0.5641	0.6317	0.6690	0.6410	0.6480	0.9172	0.9862	0.7034	0.9586	0.5862	0.9379	0.9379	0.9793	0.9517	0.9655	0.6564	0.6851	0.5399	0.6033	0.4070	0.5419	0.6135	0.6319	0.6258	0.6258	0.7161	0.7539	0.5773	0.6845	0.4479	0.6325	0.6877	0.7114	0.7003	0.7035	7578.7689
0.8732	0.8976	0.6683	0.8293	0.6146	0.7756	0.8049	0.8000	0.8244	0.8195	0.6457	0.6876	0.5361	0.6177	0.3683	0.5641	0.6317	0.6713	0.6434	0.6480	0.9172	0.9862	0.7103	0.9586	0.5862	0.9379	0.9379	0.9793	0.9517	0.9655	0.6605	0.6871	0.5399	0.6053	0.4070	0.5419	0.6135	0.6339	0.6278	0.6258	0.7192	0.7555	0.5789	0.6861	0.4479	0.6325	0.6877	0.7129	0.7019	0.7035	7876.2786
0.8732	0.8976	0.6732	0.8293	0.6146	0.7756	0.8049	0.8049	0.8244	0.8195	0.6457	0.6876	0.5361	0.6177	0.3683	0.5641	0.6317	0.6760	0.6457	0.6480	0.9172	0.9862	0.7103	0.9586	0.5862	0.9379	0.9379	0.9793	0.9517	0.9655	0.6605	0.6871	0.5419	0.6053	0.4070	0.5419	0.6135	0.6401	0.6299	0.6258	0.7192	0.7555	0.5804	0.6861	0.4479	0.6325	0.6877	0.7177	0.7035	0.7035	8185.4673
0.8780	0.8976	0.6732	0.8293	0.6146	0.7756	0.8049	0.8049	0.8244	0.8244	0.6503	0.6876	0.5385	0.6224	0.3683	0.5641	0.6317	0.6783	0.6527	0.6503	0.9241	0.9862	0.7103	0.9655	0.5862	0.9379	0.9379	0.9793	0.9517	0.9655	0.6646	0.6871	0.5440	0.6074	0.4070	0.5419	0.6135	0.6421	0.6360	0.6299	0.7240	0.7555	0.5820	0.6893	0.4479	0.6325	0.6877	0.7192	0.7082	0.7066	8506.7934
0.8780	0.8976	0.6732	0.8293	0.6146	0.7756	0.8049	0.8049	0.8244	0.8244	0.6503	0.6876	0.5408	0.6224	0.3706	0.5641	0.6340	0.6783	0.6527	0.6503	0.9241	0.9862	0.7103	0.9655	0.5862	0.9379	0.9379	0.9793	0.9517	0.9655	0.6646	0.6871	0.5460	0.6074	0.4090	0.5419	0.6155	0.6421	0.6360	0.6299	0.7240	0.7555	0.5836	0.6893	0.4495	0.6325	0.6893	0.7192	0.7082	0.7066	8840.7334
0.8780	0.9024	0.6780	0.8293	0.6146	0.7756	0.8049	0.8049	0.8244	0.8244	0.6550	0.6900	0.5455	0.6224	0.3706	0.5664	0.6364	0.6783	0.6550	0.6527	0.9310	0.9862	0.7172	0.9655	0.5862	0.9379	0.9379	0.9793	0.9517	0.9655	0.6667	0.6912	0.5501	0.6074	0.4090	0.5440	0.6176	0.6421	0.6380	0.6319	0.7271	0.7587	0.5883	0.6893	0.4495	0.6341	0.6909	0.7192	0.7098	0.7082	9187.7824
0.8780	0.9024	0.6780	0.8293	0.6146	0.7756	0.8049	0.8049	0.8244	0.8244	0.6573	0.6900	0.5455	0.6270	0.3730	0.5664	0.6387	0.6783	0.6573	0.6573	0.9310	0.9862	0.7172	0.9655	0.5862	0.9379	0.9448	0.9793	0.9517	0.9655	0.6687	0.6912	0.5501	0.6115	0.4110	0.5440	0.6176	0.6421	0.6401	0.6360	0.7287	0.7587	0.5883	0.6924	0.4511	0.6341	0.6924	0.7192	0.7114	0.7114	9548.4551
0.8829	0.9024	0.6780	0.8293	0.6146	0.7756	0.8049	0.8049	0.8244	0.8244	0.6597	0.6923	0.5524	0.6270	0.3730	0.5664	0.6387	0.6807	0.6643	0.6573	0.9310	0.9862	0.7172	0.9655	0.5862	0.9379	0.9448	0.9793	0.9517	0.9655	0.6728	0.6933	0.5562	0.6115	0.4110	0.5440	0.6176	0.6442	0.6462	0.6360	0.7319	0.7603	0.5931	0.6924	0.4511	0.6341	0.6924	0.7208	0.7161	0.7114	9923.2862
0.8878	0.9024	0.6829	0.8293	0.6146	0.7756	0.8049	0.8098	0.8244	0.8293	0.6643	0.6970	0.5548	0.6270	0.3730	0.5664	0.6387	0.6807	0.6667	0.6573	0.9379	0.9862	0.7172	0.9655	0.5862	0.9379	0.9448	0.9793	0.9517	0.9655	0.6769	0.6973	0.5603	0.6115	0.4110	0.5440	0.6176	0.6462	0.6483	0.6380	0.7366	0.7634	0.5962	0.6924	0.4511	0.6341	0.6924	0.7224	0.7177	0.7129	10312.8316
0.8878	0.9024	0.6829	0.8293	0.6146	0.7756	0.8049	0.8098	0.8244	0.8293	0.6690	0.6970	0.5571	0.6317	0.3730	0.5688	0.6387	0.6807	0.6690	0.6597	0.9448	0.9862	0.7172	0.9655	0.5862	0.9379	0.9448	0.9793	0.9517	0.9655	0.6789	0.6973	0.5624	0.6155	0.4110	0.5460	0.6176	0.6462	0.6503	0.6401	0.7397	0.7634	0.5978	0.6956	0.4511	0.6356	0.6924	0.7224	0.7192	0.7145	10717.6689
0.8878	0.9024	0.6829	0.8293	0.6146	0.7756	0.8049	0.8098	0.8244	0.8293	0.6713	0.6993	0.5571	0.6340	0.3776	0.5688	0.6410	0.6807	0.6690	0.6667	0.9448	0.9862	0.7172	0.9655	0.5931	0.9379	0.9448	0.9793	0.9517	0.9655	0.6810	0.6994	0.5624	0.6176	0.4131	0.5460	0.6196	0.6462	0.6503	0.6462	0.7413	0.7650	0.5978	0.6972	0.4543	0.6356	0.6940	0.7224	0.7192	0.7192	11138.3983
0.8878	0.9024	0.6878	0.8293	0.6244	0.7756	0.8049	0.8098	0.8244	0.8293	0.6713	0.7016	0.5571	0.6340	0.3776	0.5688	0.6410	0.6807	0.6737	0.6667	0.9448	0.9862	0.7172	0.9655	0.6069	0.9379	0.9448	0.9793	0.9517	0.9655	0.6810	0.7014	0.5644	0.6176	0.4131	0.5460	0.6196	0.6462	0.6544	0.6462	0.7413	0.7666	0.5994	0.6972	0.4574	0.6356	0.6940	0.7224	0.7224	0.7192	11575.6437
0.8878	0.9024	0.6878	0.8293	0.6244	0.7756	0.8049	0.8098	0.8244	0.8293	0.6713	0.7040	0.5571	0.6387	0.3800	0.5688	0.6410	0.6807	0.6737	0.6667	0.9448	0.9862	0.7172	0.9655	0.6069	0.9379	0.9448	0.9793	0.9517	0.9655	0.6810	0.7035	0.5644	0.6217	0.4151	0.5460	0.6196	0.6462	0.6544	0.6462	0.7413	0.7681	0.5994	0.7003	0.4590	0.6356	0.6940	0.7224	0.7224	0.7192	12030.0535
0.8878	0.9024	0.6976	0.8293	0.6244	0.7756	0.8049	0.8098	0.8293	0.8293	0.6713	0.7040	0.5594	0.6457	0.3800	0.5688	0.6410	0.6807	0.6737	0.6690	0.9448	0.9862	0.7310	0.9655	0.6069	0.9379	0.9448	0.9793	0.9517	0.9655	0.6810	0.7035	0.5665	0.6278	0.4151	0.5460	0.6196	0.6462	0.6564	0.6483	0.7413	0.7681	0.6041	0.7050	0.4590	0.6356	0.6940	0.7224	0.7240	0.7208	12502.3015
0.8927	0.9024	0.6976	0.8293	0.6244	0.7756	0.8049	0.8098	0.8293	0.8293	0.6737	0.7063	0.5641	0.6457	0.3823	0.5688	0.6410	0.6830	0.6760	0.6690	0.9448	0.9862	0.7310	0.9655	0.6069	0.9379	0.9448	0.9793	0.9517	0.9655	0.6851	0.7055	0.5706	0.6278	0.4172	0.5460	0.6196	0.6483	0.6585	0.6483	0.7445	0.7697	0.6073	0.7050	0.4606	0.6356	0.6940	0.7240	0.7256	0.7208	12993.0878
0.8927	0.9024	0.6976	0.8293	0.6244	0.7756	0.8049	0.8098	0.8293	0.8293	0.6783	0.7086	0.5641	0.6480	0.3823	0.5688	0.6410	0.6853	0.6760	0.6713	0.9448	0.9862	0.7310	0.9655	0.6069	0.9379	0.9448	0.9793	0.9517	0.9655	0.6892	0.7076	0.5706	0.6299	0.4172	0.5460	0.6196	0.6503	0.6585	0.6503	0.7476	0.7713	0.6073	0.7066	0.4606	0.6356	0.6940	0.7256	0.7256	0.7224	13503.1404
0.8927	0.9024	0.6976	0.8293	0.6341	0.7756	0.8049	0.8098	0.8293	0.8293	0.6783	0.7086	0.5664	0.6550	0.3823	0.5688	0.6410	0.6853	0.6783	0.6760	0.9448	0.9862	0.7379	0.9655	0.6138	0.9379	0.9448	0.9793	0.9517	0.9655	0.6892	0.7076	0.5706	0.6360	0.4192	0.5460	0.6196	0.6503	0.6605	0.6544	0.7476	0.7713	0.6088	0.7114	0.4637	0.6356	0.6940	0.7256	0.7271	0.7256	14033.2154
0.8927	0.9024	0.6976	0.8293	0.6341	0.7756	0.8049	0.8098	0.8293	0.8293	0.6807	0.7133	0.5711	0.6597	0.3823	0.5688	0.6410	0.6853	0.6807	0.6760	0.9448	0.9862	0.7517	0.9655	0.6138	0.9379	0.9448	0.9793	0.9517	0.9655	0.6912	0.7117	0.5706	0.6401	0.4192	0.5460	0.6196	0.6503	0.6626	0.6544	0.7492	0.7744	0.6120	0.7145	0.4637	0.6356	0.6940	0.7256	0.7287	0.7256	14584.0988
0.8976	0.9024	0.6976	0.8293	0.6390	0.7756	0.8049	0.8098	0.8293	0.8293	0.6900	0.7156	0.5734	0.6597	0.3823	0.5688	0.6410	0.6853	0.6807	0.6760	0.9448	0.9862	0.7517	0.9655	0.6138	0.9379	0.9448	0.9793	0.9517	0.9655	0.7014	0.7137	0.5726	0.6401	0.4213	0.5460	0.6196	0.6503	0.6626	0.6544	0.7571	0.7760	0.6136	0.7145	0.4653	0.6356	0.6940	0.7256	0.7287	0.7256	15156.6076
0.8976	0.9073	0.6976	0.8341	0.6390	0.7756	0.8049	0.8098	0.8293	0.8341	0.6900	0.7156	0.5758	0.6597	0.3823	0.5688	0.6410	0.6876	0.6807	0.6760	0.9448	0.9862	0.7517	0.9655	0.6138	0.9379	0.9448	0.9793	0.9517	0.9655	0.7014	0.7157	0.5746	0.6421	0.4213	0.5460	0.6196	0.6524	0.6626	0.6564	0.7571	0.7776	0.6151	0.7161	0.4653	0.6356	0.6940	0.7271	0.7287	0.7271	15751.5906
0.8976	0.9073	0.6976	0.8341	0.6390	0.7756	0.8049	0.8098	0.8293	0.8341	0.6900	0.7156	0.5804	0.6597	0.3823	0.5688	0.6410	0.6876	0.6830	0.6760	0.9448	0.9862	0.7586	0.9655	0.6138	0.9379	0.9448	0.9793	0.9517	0.9655	0.7014	0.7157	0.5767	0.6421	0.4213	0.5460	0.6196	0.6524	0.6646	0.6564	0.7571	0.7776	0.6183	0.7161	0.4653	0.6356	0.6940	0.7271	0.7303	0.7271	16369.9300
0.8976	0.9073	0.6976	0.8341	0.6390	0.7756	0.8049	0.8098	0.8293	0.8341	0.6900	0.7156	0.5804	0.6620	0.3869	0.5688	0.6410	0.6876	0.6853	0.6760	0.9448	0.9862	0.7586	0.9655	0.6138	0.9379	0.9448	0.9793	0.9517	0.9655	0.7014	0.7157	0.5767	0.6442	0.4254	0.5460	0.6196	0.6524	0.6667	0.6564	0.7571	0.7776	0.6183	0.7177	0.4685	0.6356	0.6940	0.7271	0.7319	0.7271	17012.5428
0.8976	0.9073	0.7024	0.8390	0.6390	0.7756	0.8049	0.8098	0.8341	0.8341	0.6923	0.7179	0.5828	0.6667	0.3869	0.5711	0.6410	0.6876	0.6876	0.6760	0.9517	0.9862	0.7655	0.9655	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7014	0.7178	0.5787	0.6503	0.4254	0.5481	0.6196	0.6524	0.6667	0.6564	0.7587	0.7792	0.6215	0.7224	0.4685	0.6372	0.6940	0.7271	0.7350	0.7271	17680.3818
0.8976	0.9073	0.7024	0.8390	0.6390	0.7756	0.8049	0.8098	0.8341	0.8341	0.6970	0.7203	0.5828	0.6690	0.3893	0.5711	0.6410	0.6876	0.6900	0.6760	0.9586	0.9862	0.7655	0.9655	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7035	0.7198	0.5787	0.6524	0.4274	0.5481	0.6196	0.6524	0.6687	0.6564	0.7618	0.7808	0.6215	0.7240	0.4700	0.6372	0.6940	0.7271	0.7366	0.7271	18374.4372
0.8976	0.9073	0.7024	0.8390	0.6390	0.7756	0.8049	0.8098	0.8341	0.8341	0.7016	0.7226	0.5828	0.6690	0.3893	0.5734	0.6410	0.6876	0.6900	0.6783	0.9655	0.9862	0.7655	0.9655	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7055	0.7219	0.5787	0.6524	0.4274	0.5501	0.6196	0.6524	0.6687	0.6585	0.7650	0.7823	0.6215	0.7240	0.4700	0.6388	0.6940	0.7271	0.7366	0.7287	19095.7383
0.8976	0.9073	0.7073	0.8390	0.6390	0.7756	0.8049	0.8098	0.8341	0.8341	0.7063	0.7226	0.5828	0.6713	0.3893	0.5734	0.6434	0.6876	0.6900	0.6783	0.9655	0.9862	0.7724	0.9655	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7096	0.7219	0.5787	0.6544	0.4274	0.5501	0.6217	0.6524	0.6687	0.6585	0.7681	0.7823	0.6230	0.7256	0.4700	0.6388	0.6956	0.7271	0.7366	0.7287	19845.3546
0.8976	0.9073	0.7073	0.8390	0.6390	0.7756	0.8049	0.8098	0.8341	0.8341	0.7063	0.7226	0.5851	0.6760	0.3893	0.5734	0.6434	0.6900	0.6923	0.6807	0.9655	0.9862	0.7724	0.9655	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7096	0.7219	0.5808	0.6585	0.4274	0.5501	0.6217	0.6544	0.6708	0.6605	0.7681	0.7823	0.6246	0.7287	0.4700	0.6388	0.6956	0.7287	0.7382	0.7303	20624.3975
0.8976	0.9073	0.7073	0.8390	0.6439	0.7756	0.8049	0.8098	0.8341	0.8341	0.7063	0.7249	0.5874	0.6760	0.3893	0.5734	0.6480	0.6900	0.6923	0.6807	0.9655	0.9862	0.7724	0.9655	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7096	0.7239	0.5828	0.6585	0.4294	0.5501	0.6258	0.6544	0.6708	0.6605	0.7681	0.7839	0.6262	0.7287	0.4716	0.6388	0.6987	0.7287	0.7382	0.7303	21434.0223
0.8976	0.9073	0.7073	0.8439	0.6439	0.7756	0.8049	0.8098	0.8341	0.8341	0.7063	0.7249	0.5874	0.6783	0.3893	0.5734	0.6480	0.6923	0.6923	0.6807	0.9655	0.9862	0.7724	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7096	0.7239	0.5828	0.6605	0.4294	0.5501	0.6258	0.6564	0.6708	0.6605	0.7681	0.7839	0.6262	0.7319	0.4716	0.6388	0.6987	0.7303	0.7382	0.7303	22275.4295
0.8976	0.9073	0.7073	0.8439	0.6439	0.7756	0.8098	0.8098	0.8390	0.8341	0.7063	0.7249	0.5921	0.6783	0.3893	0.5734	0.6480	0.6923	0.6946	0.6830	0.9655	0.9862	0.7724	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7096	0.7239	0.5869	0.6605	0.4294	0.5501	0.6278	0.6564	0.6748	0.6626	0.7681	0.7839	0.6293	0.7319	0.4716	0.6388	0.7003	0.7303	0.7413	0.7319	23149.8667
0.8976	0.9073	0.7122	0.8439	0.6439	0.7756	0.8098	0.8146	0.8390	0.8341	0.7063	0.7273	0.5944	0.6807	0.3893	0.5734	0.6480	0.6923	0.6946	0.6853	0.9655	0.9862	0.7724	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7096	0.7260	0.5910	0.6626	0.4294	0.5501	0.6278	0.6585	0.6748	0.6646	0.7681	0.7855	0.6325	0.7334	0.4716	0.6388	0.7003	0.7319	0.7413	0.7334	24058.6305
0.8976	0.9073	0.7268	0.8488	0.6439	0.7756	0.8098	0.8146	0.8390	0.8341	0.7063	0.7273	0.5944	0.6830	0.3893	0.5734	0.6480	0.6923	0.6993	0.6876	0.9655	0.9862	0.7862	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7096	0.7260	0.5930	0.6667	0.4294	0.5501	0.6278	0.6585	0.6789	0.6667	0.7681	0.7855	0.6372	0.7366	0.4716	0.6388	0.7003	0.7319	0.7445	0.7350	25003.0685
0.9024	0.9073	0.7366	0.8488	0.6439	0.7756	0.8146	0.8146	0.8390	0.8341	0.7086	0.7273	0.5967	0.6876	0.3893	0.5734	0.6480	0.6923	0.6993	0.6876	0.9655	0.9862	0.7862	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7137	0.7260	0.5992	0.6708	0.4294	0.5501	0.6299	0.6585	0.6789	0.6667	0.7713	0.7855	0.6420	0.7397	0.4716	0.6388	0.7019	0.7319	0.7445	0.7350	25984.5810
0.9073	0.9073	0.7366	0.8488	0.6439	0.7756	0.8146	0.8146	0.8390	0.8341	0.7086	0.7273	0.5967	0.6876	0.3893	0.5734	0.6480	0.6946	0.6993	0.6876	0.9655	0.9862	0.7862	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7157	0.7260	0.5992	0.6708	0.4294	0.5501	0.6299	0.6605	0.6789	0.6667	0.7729	0.7855	0.6420	0.7397	0.4716	0.6388	0.7019	0.7334	0.7445	0.7350	27004.6235
0.9073	0.9073	0.7415	0.8488	0.6439	0.7756	0.8146	0.8146	0.8390	0.8341	0.7133	0.7296	0.5967	0.6876	0.3893	0.5734	0.6480	0.6946	0.6993	0.6876	0.9655	0.9862	0.7862	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7198	0.7280	0.6012	0.6708	0.4294	0.5501	0.6299	0.6605	0.6789	0.6667	0.7760	0.7871	0.6435	0.7397	0.4716	0.6388	0.7019	0.7334	0.7445	0.7350	28064.7085
0.9073	0.9073	0.7415	0.8488	0.6439	0.7756	0.8146	0.8146	0.8390	0.8341	0.7156	0.7366	0.6037	0.6876	0.3893	0.5734	0.6480	0.6970	0.6993	0.6876	0.9655	0.9862	0.7862	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7219	0.7342	0.6074	0.6708	0.4294	0.5501	0.6299	0.6626	0.6789	0.6667	0.7776	0.7918	0.6483	0.7397	0.4716	0.6388	0.7019	0.7350	0.7445	0.7350	29166.4078
0.9073	0.9073	0.7415	0.8488	0.6439	0.7756	0.8146	0.8146	0.8439	0.8341	0.7156	0.7413	0.6037	0.6923	0.3893	0.5734	0.6480	0.6970	0.6993	0.6900	0.9655	0.9862	0.7862	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7219	0.7382	0.6074	0.6748	0.4294	0.5501	0.6299	0.6626	0.6810	0.6687	0.7776	0.7950	0.6483	0.7429	0.4716	0.6388	0.7019	0.7350	0.7461	0.7366	30311.3550
0.9073	0.9073	0.7415	0.8488	0.6439	0.7756	0.8146	0.8146	0.8439	0.8341	0.7179	0.7413	0.6061	0.6923	0.3893	0.5734	0.6480	0.6993	0.7040	0.6900	0.9655	0.9862	0.7862	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7239	0.7382	0.6094	0.6748	0.4294	0.5501	0.6299	0.6646	0.6851	0.6687	0.7792	0.7950	0.6498	0.7429	0.4716	0.6388	0.7019	0.7366	0.7492	0.7366	31501.2480
0.9073	0.9073	0.7463	0.8488	0.6439	0.7756	0.8146	0.8195	0.8439	0.8341	0.7179	0.7436	0.6084	0.6970	0.3893	0.5734	0.6480	0.6993	0.7040	0.6900	0.9655	0.9862	0.7931	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7239	0.7403	0.6115	0.6789	0.4294	0.5501	0.6299	0.6667	0.6851	0.6687	0.7792	0.7965	0.6530	0.7461	0.4716	0.6388	0.7019	0.7382	0.7492	0.7366	32737.8510
0.9073	0.9073	0.7463	0.8488	0.6439	0.7756	0.8146	0.8195	0.8439	0.8341	0.7203	0.7436	0.6084	0.6970	0.3893	0.5734	0.6480	0.7016	0.7063	0.6946	0.9655	0.9862	0.7931	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7260	0.7403	0.6115	0.6789	0.4294	0.5501	0.6299	0.6687	0.6871	0.6728	0.7808	0.7965	0.6530	0.7461	0.4716	0.6388	0.7019	0.7397	0.7508	0.7397	34022.9977
0.9073	0.9073	0.7463	0.8488	0.6439	0.7756	0.8146	0.8195	0.8439	0.8390	0.7203	0.7483	0.6084	0.7040	0.3916	0.5734	0.6480	0.7016	0.7086	0.6946	0.9655	0.9862	0.7931	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7260	0.7444	0.6115	0.6851	0.4315	0.5501	0.6299	0.6687	0.6892	0.6748	0.7808	0.7997	0.6530	0.7508	0.4732	0.6388	0.7019	0.7397	0.7524	0.7413	35358.5937
0.9073	0.9073	0.7463	0.8488	0.6488	0.7756	0.8146	0.8195	0.8439	0.8390	0.7203	0.7483	0.6107	0.7040	0.3916	0.5758	0.6480	0.7016	0.7086	0.6946	0.9655	0.9862	0.7931	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7260	0.7444	0.6135	0.6851	0.4335	0.5521	0.6299	0.6687	0.6892	0.6748	0.7808	0.7997	0.6546	0.7508	0.4748	0.6404	0.7019	0.7397	0.7524	0.7413	36746.6194
0.9073	0.9073	0.7463	0.8488	0.6488	0.7756	0.8146	0.8195	0.8488	0.8390	0.7203	0.7506	0.6107	0.7040	0.3916	0.5758	0.6480	0.7016	0.7133	0.6946	0.9655	0.9862	0.7931	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7260	0.7464	0.6135	0.6851	0.4335	0.5521	0.6299	0.6687	0.6953	0.6748	0.7808	0.8013	0.6546	0.7508	0.4748	0.6404	0.7019	0.7397	0.7571	0.7413	38189.1330
0.9073	0.9073	0.7463	0.8488	0.6488	0.7756	0.8146	0.8195	0.8488	0.8390	0.7203	0.7506	0.6131	0.7063	0.3939	0.5758	0.6480	0.7016	0.7179	0.6946	0.9655	0.9862	0.7931	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7260	0.7464	0.6155	0.6871	0.4356	0.5521	0.6299	0.6687	0.6994	0.6748	0.7808	0.8013	0.6562	0.7524	0.4763	0.6404	0.7019	0.7397	0.7603	0.7413	39688.2735
0.9073	0.9073	0.7463	0.8488	0.6488	0.7756	0.8195	0.8195	0.8488	0.8390	0.7203	0.7506	0.6154	0.7086	0.3939	0.5758	0.6480	0.7016	0.7179	0.6970	0.9655	0.9862	0.7931	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7260	0.7464	0.6176	0.6892	0.4356	0.5521	0.6319	0.6687	0.6994	0.6769	0.7808	0.8013	0.6577	0.7539	0.4763	0.6404	0.7035	0.7397	0.7603	0.7429	41246.2638
0.9073	0.9073	0.7463	0.8488	0.6488	0.7756	0.8195	0.8195	0.8488	0.8390	0.7203	0.7529	0.6154	0.7086	0.3963	0.5758	0.6480	0.7016	0.7179	0.6970	0.9655	0.9862	0.7931	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7260	0.7485	0.6176	0.6892	0.4376	0.5521	0.6319	0.6687	0.6994	0.6769	0.7808	0.8028	0.6577	0.7539	0.4779	0.6404	0.7035	0.7397	0.7603	0.7429	42865.4141
0.9073	0.9073	0.7463	0.8488	0.6488	0.7756	0.8195	0.8195	0.8488	0.8439	0.7203	0.7529	0.6154	0.7086	0.3963	0.5758	0.6503	0.7016	0.7203	0.6970	0.9655	0.9862	0.7931	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7260	0.7485	0.6176	0.6892	0.4376	0.5521	0.6339	0.6687	0.7014	0.6789	0.7808	0.8028	0.6577	0.7539	0.4779	0.6404	0.7050	0.7397	0.7618	0.7445	44548.1252
0.9073	0.9073	0.7463	0.8537	0.6488	0.7756	0.8244	0.8244	0.8488	0.8439	0.7249	0.7529	0.6154	0.7086	0.3963	0.5758	0.6503	0.7016	0.7203	0.6970	0.9655	0.9862	0.7931	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7301	0.7485	0.6176	0.6912	0.4376	0.5521	0.6360	0.6708	0.7014	0.6789	0.7839	0.8028	0.6577	0.7555	0.4779	0.6404	0.7066	0.7413	0.7618	0.7445	46296.8923
0.9073	0.9073	0.7463	0.8537	0.6488	0.7756	0.8244	0.8244	0.8488	0.8439	0.7249	0.7552	0.6177	0.7086	0.3963	0.5758	0.6503	0.7016	0.7203	0.6970	0.9655	0.9862	0.7931	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7301	0.7505	0.6196	0.6912	0.4376	0.5521	0.6360	0.6708	0.7014	0.6789	0.7839	0.8044	0.6593	0.7555	0.4779	0.6404	0.7066	0.7413	0.7618	0.7445	48114.3084
0.9073	0.9073	0.7512	0.8585	0.6488	0.7756	0.8244	0.8390	0.8488	0.8439	0.7249	0.7552	0.6200	0.7086	0.3986	0.5758	0.6503	0.7016	0.7203	0.6970	0.9655	0.9862	0.8069	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7301	0.7505	0.6196	0.6933	0.4397	0.5521	0.6360	0.6769	0.7014	0.6789	0.7839	0.8044	0.6625	0.7571	0.4795	0.6404	0.7066	0.7461	0.7618	0.7445	50003.0684
0.9073	0.9073	0.7512	0.8585	0.6488	0.7756	0.8244	0.8390	0.8488	0.8439	0.7273	0.7552	0.6200	0.7133	0.3986	0.5758	0.6503	0.7016	0.7203	0.7016	0.9655	0.9862	0.8069	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7321	0.7505	0.6196	0.6973	0.4397	0.5521	0.6360	0.6769	0.7014	0.6830	0.7855	0.8044	0.6625	0.7603	0.4795	0.6404	0.7066	0.7461	0.7618	0.7476	51965.9730
0.9073	0.9073	0.7561	0.8585	0.6488	0.7756	0.8244	0.8390	0.8488	0.8439	0.7273	0.7576	0.6200	0.7156	0.3986	0.5758	0.6503	0.7016	0.7226	0.7040	0.9655	0.9862	0.8069	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7321	0.7526	0.6217	0.6994	0.4397	0.5521	0.6360	0.6769	0.7035	0.6851	0.7855	0.8060	0.6640	0.7618	0.4795	0.6404	0.7066	0.7461	0.7634	0.7492	54005.9328
0.9073	0.9073	0.7561	0.8585	0.6488	0.7756	0.8244	0.8390	0.8488	0.8439	0.7296	0.7599	0.6200	0.7179	0.4009	0.5758	0.6503	0.7040	0.7273	0.7040	0.9655	0.9862	0.8069	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7342	0.7546	0.6217	0.7014	0.4417	0.5521	0.6360	0.6789	0.7076	0.6851	0.7871	0.8076	0.6640	0.7634	0.4811	0.6404	0.7066	0.7476	0.7666	0.7492	56125.9726
0.9073	0.9073	0.7561	0.8585	0.6488	0.7756	0.8244	0.8390	0.8488	0.8439	0.7296	0.7599	0.6224	0.7179	0.4009	0.5758	0.6503	0.7040	0.7273	0.7040	0.9655	0.9862	0.8069	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7342	0.7546	0.6237	0.7014	0.4417	0.5521	0.6360	0.6789	0.7076	0.6851	0.7871	0.8076	0.6656	0.7634	0.4811	0.6404	0.7066	0.7476	0.7666	0.7492	58329.2359
0.9073	0.9073	0.7561	0.8634	0.6488	0.7756	0.8244	0.8390	0.8488	0.8439	0.7319	0.7599	0.6247	0.7179	0.4009	0.5758	0.6503	0.7040	0.7273	0.7086	0.9655	0.9862	0.8138	0.9724	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7362	0.7546	0.6237	0.7035	0.4417	0.5521	0.6360	0.6789	0.7076	0.6892	0.7886	0.8076	0.6672	0.7650	0.4811	0.6404	0.7066	0.7476	0.7666	0.7524	60618.9899
0.9073	0.9073	0.7610	0.8732	0.6488	0.7756	0.8244	0.8390	0.8488	0.8439	0.7389	0.7622	0.6270	0.7179	0.4009	0.5758	0.6503	0.7040	0.7319	0.7133	0.9724	0.9862	0.8207	0.9793	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7403	0.7566	0.6258	0.7055	0.4417	0.5521	0.6360	0.6789	0.7117	0.6933	0.7934	0.8091	0.6703	0.7681	0.4811	0.6404	0.7066	0.7476	0.7697	0.7555	62998.6298
0.9122	0.9073	0.7610	0.8732	0.6488	0.7756	0.8244	0.8390	0.8488	0.8439	0.7413	0.7646	0.6270	0.7203	0.4009	0.5758	0.6503	0.7040	0.7343	0.7156	0.9724	0.9862	0.8207	0.9793	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7444	0.7587	0.6258	0.7076	0.4417	0.5521	0.6360	0.6789	0.7137	0.6953	0.7965	0.8107	0.6703	0.7697	0.4811	0.6404	0.7066	0.7476	0.7713	0.7571	65471.6840
0.9122	0.9073	0.7610	0.8732	0.6488	0.7756	0.8244	0.8390	0.8488	0.8439	0.7436	0.7669	0.6270	0.7226	0.4009	0.5758	0.6503	0.7040	0.7343	0.7156	0.9724	0.9862	0.8207	0.9793	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7464	0.7607	0.6258	0.7096	0.4417	0.5521	0.6360	0.6789	0.7137	0.6953	0.7981	0.8123	0.6703	0.7713	0.4811	0.6404	0.7066	0.7476	0.7713	0.7571	68041.8197
0.9122	0.9073	0.7610	0.8732	0.6488	0.7805	0.8244	0.8390	0.8488	0.8439	0.7436	0.7669	0.6270	0.7226	0.4009	0.5758	0.6503	0.7040	0.7343	0.7156	0.9724	0.9862	0.8207	0.9793	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7464	0.7607	0.6258	0.7096	0.4417	0.5542	0.6360	0.6789	0.7137	0.6953	0.7981	0.8123	0.6703	0.7713	0.4811	0.6420	0.7066	0.7476	0.7713	0.7571	70712.8478
0.9122	0.9122	0.7659	0.8732	0.6488	0.7805	0.8244	0.8390	0.8488	0.8439	0.7459	0.7716	0.6270	0.7226	0.4009	0.5758	0.6503	0.7040	0.7343	0.7156	0.9724	0.9862	0.8276	0.9793	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7485	0.7669	0.6258	0.7096	0.4417	0.5542	0.6360	0.6789	0.7137	0.6953	0.7997	0.8170	0.6719	0.7713	0.4811	0.6420	0.7066	0.7476	0.7713	0.7571	73488.7289
0.9171	0.9171	0.7659	0.8732	0.6488	0.7805	0.8244	0.8390	0.8488	0.8439	0.7483	0.7716	0.6270	0.7273	0.4009	0.5758	0.6503	0.7040	0.7343	0.7156	0.9724	0.9862	0.8276	0.9793	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7526	0.7689	0.6258	0.7137	0.4417	0.5542	0.6360	0.6789	0.7137	0.6953	0.8028	0.8186	0.6719	0.7744	0.4811	0.6420	0.7066	0.7476	0.7713	0.7571	76373.5792
0.9171	0.9171	0.7659	0.8732	0.6585	0.7805	0.8244	0.8390	0.8488	0.8439	0.7506	0.7716	0.6270	0.7273	0.4009	0.5758	0.6503	0.7086	0.7389	0.7179	0.9724	0.9862	0.8276	0.9793	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7546	0.7689	0.6258	0.7137	0.4458	0.5542	0.6360	0.6830	0.7178	0.6973	0.8044	0.8186	0.6719	0.7744	0.4842	0.6420	0.7066	0.7508	0.7744	0.7587	79371.6762
0.9171	0.9171	0.7659	0.8732	0.6585	0.7805	0.8244	0.8390	0.8488	0.8439	0.7506	0.7716	0.6270	0.7273	0.4009	0.5758	0.6503	0.7086	0.7413	0.7179	0.9724	0.9862	0.8276	0.9793	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7546	0.7689	0.6258	0.7137	0.4458	0.5542	0.6360	0.6830	0.7198	0.6973	0.8044	0.8186	0.6719	0.7744	0.4842	0.6420	0.7066	0.7508	0.7760	0.7587	82487.4655
0.9171	0.9171	0.7659	0.8732	0.6585	0.7805	0.8244	0.8390	0.8488	0.8439	0.7506	0.7716	0.6270	0.7296	0.4009	0.5758	0.6503	0.7086	0.7413	0.7179	0.9724	0.9862	0.8276	0.9793	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7546	0.7689	0.6258	0.7157	0.4458	0.5542	0.6360	0.6830	0.7198	0.6973	0.8044	0.8186	0.6719	0.7760	0.4842	0.6420	0.7066	0.7508	0.7760	0.7587	85725.5673
0.9171	0.9171	0.7659	0.8732	0.6585	0.7805	0.8244	0.8390	0.8488	0.8439	0.7506	0.7716	0.6270	0.7366	0.4009	0.5758	0.6503	0.7086	0.7413	0.7179	0.9724	0.9862	0.8276	0.9793	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7546	0.7689	0.6258	0.7219	0.4458	0.5542	0.6360	0.6830	0.7198	0.6973	0.8044	0.8186	0.6719	0.7808	0.4842	0.6420	0.7066	0.7508	0.7760	0.7587	89090.7830
0.9171	0.9171	0.7659	0.8732	0.6585	0.7805	0.8244	0.8390	0.8488	0.8439	0.7529	0.7716	0.6294	0.7366	0.4009	0.5758	0.6503	0.7086	0.7413	0.7249	0.9724	0.9862	0.8345	0.9793	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7566	0.7689	0.6258	0.7219	0.4458	0.5542	0.6360	0.6830	0.7198	0.7035	0.8060	0.8186	0.6735	0.7808	0.4842	0.6420	0.7066	0.7508	0.7760	0.7634	92588.1025
0.9171	0.9171	0.7659	0.8732	0.6585	0.7805	0.8244	0.8390	0.8488	0.8439	0.7529	0.7716	0.6294	0.7366	0.4009	0.5758	0.6503	0.7086	0.7436	0.7249	0.9724	0.9862	0.8345	0.9793	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7566	0.7689	0.6258	0.7219	0.4458	0.5542	0.6360	0.6830	0.7219	0.7035	0.8060	0.8186	0.6735	0.7808	0.4842	0.6420	0.7066	0.7508	0.7776	0.7634	96222.7117
0.9171	0.9171	0.7659	0.8732	0.6585	0.7805	0.8244	0.8390	0.8488	0.8439	0.7529	0.7762	0.6294	0.7366	0.4009	0.5758	0.6503	0.7086	0.7436	0.7249	0.9724	0.9862	0.8345	0.9793	0.6138	0.9379	0.9448	0.9793	0.9655	0.9655	0.7566	0.7730	0.6258	0.7219	0.4458	0.5542	0.6360	0.6830	0.7219	0.7035	0.8060	0.8218	0.6735	0.7808	0.4842	0.6420	0.7066	0.7508	0.7776	0.7634	100000.0000


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


